Two-choice regulation in heterogeneous closed networks

A heterogeneous closed network with one-server queues with finite capacity and one infinite-server queue is studied. A target application is bike-sharing systems. Heterogeneity is taken into account through clusters whose queues have the same parameters. Incentives to the customer to go to the least loaded one-server queue among two chosen within a cluster are investigated. By mean-field arguments, the limiting queue length stationary distribution as the number of queues gets large is analytically tractable. Moreover, when all customers follow incentives, the probability that a queue is empty or full is approximated. Sizing the system to improve performance is reachable under this policy.

==> donnees/HAC.dat <==
x1 y1 x2 y2
0 1 0 1
0.023000298 0.990000305 0.109997643 0.990000305
0.046006595 0.98000061 0.220001285 0.98000061
0.069024892 0.970000916 0.330016927 0.970000916
0.092061187 0.960001221 0.440050567 0.960001221
0.11512148 0.950001526 0.550108205 0.950001526
0.138211772 0.940001831 0.660195841 0.940001831
0.161338064 0.930002136 0.770319478 0.930002136
0.184506359 0.920002441 0.880485119 0.920002441
0.207722664 0.910002747 0.990698769 0.910002747
0.230992989 0.900003052 1.100966439 0.900003052
0.254323352 0.890003357 1.211294147 0.890003357
0.277719777 0.880003662 1.321687917 0.880003662
0.301188301 0.870003967 1.432153786 0.870003967
0.324734976 0.860004272 1.542697806 0.860004272
0.348365871 0.850004578 1.653326045 0.850004578
0.372087078 0.840004883 1.764044598 0.840004883
0.39590472 0.830005188 1.874859585 0.830005188
0.419824953 0.820005493 1.985777162 0.820005493
0.443853973 0.810005798 2.096803527 0.810005798
0.467998027 0.800006104 2.207944926 0.800006104
0.492263419 0.790006409 2.319207664 0.790006409
0.516656522 0.780006714 2.430598111 0.780006714
0.541183784 0.770007019 2.542122718 0.770007019
0.565851744 0.760007324 2.653788023 0.760007324
0.590667045 0.750007629 2.765600669 0.750007629
0.615636444 0.740007935 2.877567413 0.740007935
0.640766831 0.73000824 2.989695145 0.73000824
0.666065243 0.720008545 3.101990902 0.720008545
0.691538883 0.71000885 3.214461887 0.71000885
0.717195139 0.700009155 3.327115488 0.700009155
0.743041604 0.69000946 3.439959299 0.69000946
0.769086101 0.680009766 3.55300114 0.680009766
0.7953367 0.670010071 3.666249084 0.670010071
0.821801752 0.660010376 3.779711481 0.660010376
0.848489909 0.650010681 3.893396982 0.650010681
0.875410155 0.640010986 4.007314574 0.640010986
0.902571842 0.630011292 4.121473605 0.630011292
0.929984713 0.620011597 4.235883822 0.620011597
0.957658946 0.610011902 4.3505554 0.610011902
0.985605188 0.600012207 4.465498987 0.600012207
1.013834593 0.590012512 4.580725737 0.590012512
1.042358869 0.580012817 4.696247358 0.580012817
1.07119032 0.570013123 4.812076154 0.570013123
1.100341897 0.560013428 4.928225076 0.560013428
1.129827249 0.550013733 5.044707772 0.550013733
1.15966078 0.540014038 5.161538649 0.540014038
1.189857712 0.530014343 5.278732926 0.530014343
1.220434149 0.520014648 5.396306708 0.520014648
1.251407147 0.510014954 5.514277051 0.510014954
1.282794796 0.500015259 5.632662045 0.500015259
1.314616303 0.490015564 5.751480897 0.490015564
1.346892086 0.480015869 5.870754025 0.480015869
1.379643878 0.470016174 5.990503162 0.470016174
1.412894841 0.460016479 6.11075147 0.460016479
1.446669694 0.450016785 6.231523667 0.450016785
1.480994854 0.44001709 6.352846173 0.44001709
1.515898596 0.430017395 6.474747259 0.430017395
1.551411231 0.4200177 6.597257239 0.4200177
1.587565305 0.410018005 6.720408659 0.410018005
1.624395834 0.400018311 6.844236532 0.400018311
1.661940551 0.390018616 6.968778595 0.390018616
1.700240211 0.380018921 7.094075599 0.380018921
1.739338916 0.370019226 7.220171649 0.370019226
1.779284503 0.360019531 7.347114581 0.360019531
1.820128981 0.350019836 7.474956404 0.350019836
1.861929033 0.340020142 7.603753801 0.340020142
1.904746595 0.330020447 7.733568708 0.330020447
1.948649526 0.320020752 7.864468984 0.320020752
1.993712384 0.310021057 7.996529187 0.310021057
2.040017325 0.300021362 8.129831473 0.300021362
2.087655159 0.290021667 8.264466651 0.290021667
2.13672658 0.280021973 8.400535418 0.280021973
2.187343634 0.270022278 8.538149817 0.270022278
2.239631442 0.260022583 8.67743497 0.260022583
2.293730277 0.250022888 8.81853115 0.250022888
2.34979806 0.240023193 8.961596278 0.240023193
2.4080134 0.230023499 9.106808963 0.230023499
2.468579315 0.220023804 9.254372223 0.220023804
2.531727851 0.210024109 9.404518104 0.210024109
2.597725846 0.200024414 9.557513444 0.200024414
2.666882223 0.190024719 9.713667166 0.190024719
2.739557289 0.180025024 9.873339577 0.180025024
2.81617474 0.17002533 10.03695437 0.17002533
2.89723734 0.160025635 10.20501432 0.160025635
2.983347671 0.15002594 10.37812199 0.15002594
3.075236041 0.140026245 10.55700771 0.140026245
3.173798697 0.13002655 10.74256771 0.13002655
3.280151379 0.120026855 10.93591774 0.120026855
3.395706352 0.110027161 11.13847005 0.110027161
3.522286734 0.100027466 11.35204778 0.100027466
3.66230223 0.090027771 11.57906062 0.090027771
3.819030172 0.080028076 11.82278591 0.080028076
3.997086145 0.070028381 12.08783923 0.070028381
4.203258978 0.060028687 12.38100941 0.060028687
4.448112893 0.050028992 12.71286067 0.050028992
4.749413272 0.040029297 13.10115839 0.040029297
5.140616988 0.030029602 13.57935945 0.030029602
5.69713581 0.020029907 14.22287562 0.020029907
6.66044429 0.010030212 15.27318144 0.010030212
14.96766907 3.05176E-05 23.66740357 3.05176E-05
14.96766907 3.05176E-05 23.66740357 3.05176E-05
14.98216501 3.02124E-05 23.68190216 3.02124E-05
14.99680816 2.99072E-05 23.69654797 2.99072E-05
15.01160155 2.96021E-05 23.71134401 2.96021E-05
15.02654827 2.92969E-05 23.72629339 2.92969E-05
15.04165156 2.89917E-05 23.74139933 2.89917E-05
15.0569147 2.86865E-05 23.75666513 2.86865E-05
15.07234114 2.83813E-05 23.77209422 2.83813E-05
15.08793439 2.80762E-05 23.78769012 2.80762E-05
15.10369809 2.7771E-05 23.80345649 2.7771E-05
15.11963603 2.74658E-05 23.81939708 2.74658E-05
15.13575208 2.71606E-05 23.83551578 2.71606E-05
15.15205027 2.68555E-05 23.85181663 2.68555E-05
15.16853476 2.65503E-05 23.86830377 2.65503E-05
15.18520986 2.62451E-05 23.88498153 2.62451E-05
15.20208003 2.59399E-05 23.90185435 2.59399E-05
15.21914988 2.56348E-05 23.91892686 2.56348E-05
15.23642419 2.53296E-05 23.93620382 2.53296E-05
15.25390792 2.50244E-05 23.95369021 2.50244E-05
15.2716062 2.47192E-05 23.97139115 2.47192E-05
15.28952437 2.44141E-05 23.98931197 2.44141E-05
15.30766796 2.41089E-05 24.00745821 2.41089E-05
15.3260427 2.38037E-05 24.02583561 2.38037E-05
15.34465457 2.34985E-05 24.04445013 2.34985E-05
15.36350976 2.31934E-05 24.06330797 2.31934E-05
15.38261471 2.28882E-05 24.08241558 2.28882E-05
15.40197614 2.2583E-05 24.10177967 2.2583E-05
15.42160102 2.22778E-05 24.1214072 2.22778E-05
15.44149662 2.19727E-05 24.14130546 2.19727E-05
15.46167052 2.16675E-05 24.16148201 2.16675E-05
15.48213061 2.13623E-05 24.18194476 2.13623E-05
15.50288513 2.10571E-05 24.20270193 2.10571E-05
15.52394268 2.0752E-05 24.22376214 2.0752E-05
15.54531225 2.04468E-05 24.24513436 2.04468E-05
15.56700321 2.01416E-05 24.26682798 2.01416E-05
15.58902539 1.98364E-05 24.28885281 1.98364E-05
15.61138907 1.95313E-05 24.31121914 1.95313E-05
15.634105 1.92261E-05 24.33393773 1.92261E-05
15.65718446 1.89209E-05 24.35701984 1.89209E-05
15.68063928 1.86157E-05 24.38047732 1.86157E-05
15.70448187 1.83105E-05 24.40432257 1.83105E-05
15.72872528 1.80054E-05 24.42856863 1.80054E-05
15.75338321 1.77002E-05 24.45322922 1.77002E-05
15.77847009 1.7395E-05 24.47831876 1.7395E-05
15.80400111 1.70898E-05 24.50385243 1.70898E-05
15.82999227 1.67847E-05 24.52984624 1.67847E-05
15.85646047 1.64795E-05 24.5563171 1.64795E-05
15.88342354 1.61743E-05 24.58328282 1.61743E-05
15.91090034 1.58691E-05 24.61076228 1.58691E-05
15.93891081 1.5564E-05 24.63877541 1.5564E-05
15.9674761 1.52588E-05 24.66734335 1.52588E-05
15.99661862 1.49536E-05 24.69648852 1.49536E-05
16.02636216 1.46484E-05 24.72623472 1.46484E-05
16.05673203 1.43433E-05 24.75660725 1.43433E-05
16.08775517 1.40381E-05 24.78763303 1.40381E-05
16.11946027 1.37329E-05 24.81934079 1.37329E-05
16.15187798 1.34277E-05 24.85176116 1.34277E-05
16.18504105 1.31226E-05 24.88492689 1.31226E-05
16.21898456 1.28174E-05 24.91887305 1.28174E-05
16.2537461 1.25122E-05 24.95363725 1.25122E-05
16.28936607 1.2207E-05 24.98925987 1.2207E-05
16.32588792 1.19019E-05 25.02578437 1.19019E-05
16.36335851 1.15967E-05 25.06325762 1.15967E-05
16.40182844 1.12915E-05 25.1017302 1.12915E-05
16.44135248 1.09863E-05 25.1412569 1.09863E-05
16.48199004 1.06812E-05 25.18189711 1.06812E-05
16.52380569 1.0376E-05 25.22371542 1.0376E-05
16.56686981 1.00708E-05 25.2667822 1.00708E-05
16.61125928 9.76563E-06 25.31117432 9.76563E-06
16.65705829 9.46045E-06 25.35697599 9.46045E-06
16.70435934 9.15527E-06 25.40427969 9.15527E-06
16.75326434 8.8501E-06 25.45318734 8.8501E-06
16.8038859 8.54492E-06 25.50381156 8.54492E-06
16.85634894 8.23975E-06 25.55627726 8.23975E-06
16.91079251 7.93457E-06 25.61072348 7.93457E-06
16.96737199 7.62939E-06 25.66730561 7.62939E-06
17.02626178 7.32422E-06 25.72619806 7.32422E-06
17.08765854 7.01904E-06 25.78759747 7.01904E-06
17.15178512 6.71387E-06 25.85172671 6.71387E-06
17.21889549 6.40869E-06 25.91883974 6.40869E-06
17.28928081 6.10352E-06 25.98922771 6.10352E-06
17.36327709 5.79834E-06 26.06322664 5.79834E-06
17.44127491 5.49316E-06 26.14122712 5.49316E-06
17.52373201 5.18799E-06 26.22368687 5.18799E-06
17.6111895 4.88281E-06 26.31114702 4.88281E-06
17.7042935 4.57764E-06 26.40425368 4.57764E-06
17.80382402 4.27246E-06 26.50378685 4.27246E-06
17.91073463 3.96729E-06 26.61070011 3.96729E-06
18.02620793 3.66211E-06 26.72617607 3.66211E-06
18.15173534 3.35693E-06 26.85170613 3.35693E-06
18.28923514 3.05176E-06 26.98920859 3.05176E-06
18.44123339 2.74658E-06 27.14120949 2.74658E-06
18.61115217 2.44141E-06 27.31113093 2.44141E-06
18.80379095 2.13623E-06 27.50377236 2.13623E-06
19.02617917 1.83105E-06 27.72616324 1.83105E-06
19.28921077 1.52588E-06 27.9891975 1.52588E-06
19.61113229 1.2207E-06 28.31112167 1.2207E-06
20.02616388 9.15527E-07 28.72615591 9.15527E-07
20.61112174 6.10352E-07 29.31111643 6.10352E-07
21.61111616 3.05176E-07 30.3111135 3.05176E-07
26.75517143 9.45041E-05 35.45517143 9.45041E-05
26.75517143 9.45041E-05 35.45517143 9.45041E-05
27.06242264 0.000558711 35.76242529 0.000558711
27.12964307 0.000785506 35.82964838 0.000785506
27.17079548 0.000960213 35.87080345 0.000960213
27.20081661 0.001107724 35.90082723 0.001107724
27.22458189 0.00123779 35.92459517 0.00123779
27.24431644 0.00135544 35.94433237 0.00135544
27.2612284 0.001463667 35.96124699 0.001463667
27.27604908 0.001564428 35.97607032 0.001564428
27.28925573 0.001659082 35.98927962 0.001659082
27.30117746 0.001748622 36.00120401 0.001748622
27.3120511 0.001833797 36.01208031 0.001833797
27.32205288 0.001915188 36.02208474 0.001915188
27.33131759 0.001993259 36.0313521 0.001993259
27.33995066 0.002068386 36.03998783 0.002068386
27.34803619 0.002140879 36.04807601 0.002140879
27.35564233 0.002210996 36.05568481 0.002210996
27.36282512 0.002278958 36.06287025 0.002278958
27.36963121 0.002344951 36.069679 0.002344951
27.37609985 0.002409138 36.07615029 0.002409138
27.38226438 0.002471658 36.08231748 0.002471658
27.38815338 0.002532636 36.08820914 0.002532636
27.39379154 0.002592179 36.09384995 0.002592179
27.39920032 0.002650386 36.09926139 0.002650386
27.40439851 0.002707341 36.10446223 0.002707341
27.40940266 0.002763123 36.10946904 0.002763123
27.41422742 0.002817801 36.11429645 0.002817801
27.41888579 0.002871438 36.11895748 0.002871438
27.42338944 0.002924091 36.12346378 0.002924091
27.42774879 0.002975813 36.12782579 0.002975813
27.43197326 0.003026652 36.13205291 0.003026652
27.43607134 0.00307665 36.13615365 0.00307665
27.44005076 0.003125849 36.14013572 0.003125849
27.44391853 0.003174285 36.14400615 0.003174285
27.44768106 0.003221993 36.14777133 0.003221993
27.4513442 0.003269006 36.15143713 0.003269006
27.45491335 0.003315351 36.15500893 0.003315351
27.45839344 0.003361058 36.15849168 0.003361058
27.46178904 0.003406151 36.16188993 0.003406151
27.46510437 0.003450656 36.16520791 0.003450656
27.46834332 0.003494593 36.16844952 0.003494593
27.47150952 0.003537985 36.17161838 0.003537985
27.47460634 0.003580851 36.17471785 0.003580851
27.47763691 0.00362321 36.17775108 0.00362321
27.48060416 0.00366508 36.18072098 0.00366508
27.48351081 0.003706476 36.18363028 0.003706476
27.48635942 0.003747416 36.18648155 0.003747416
27.48915239 0.003787913 36.18927718 0.003787913
27.49189197 0.003827981 36.19201941 0.003827981
27.49458026 0.003867635 36.19471036 0.003867635
27.49721927 0.003906886 36.19735202 0.003906886
27.49981085 0.003945746 36.19994626 0.003945746
27.50235678 0.003984228 36.20249484 0.003984228
27.50485872 0.004022341 36.20499944 0.004022341
27.50731825 0.004060097 36.20746163 0.004060097
27.50973687 0.004097504 36.2098829 0.004097504
27.51211599 0.004134574 36.21226467 0.004134574
27.51445694 0.004171313 36.21460828 0.004171313
27.51676101 0.004207733 36.216915 0.004207733
27.51902939 0.004243839 36.21918604 0.004243839
27.52126325 0.004279641 36.22142255 0.004279641
27.52346367 0.004315146 36.22362563 0.004315146
27.5256317 0.004350361 36.22579631 0.004350361
27.52776832 0.004385293 36.22793559 0.004385293
27.5298745 0.00441995 36.23004442 0.00441995
27.53195113 0.004454336 36.2321237 0.004454336
27.53399907 0.004488459 36.2341743 0.004488459
27.53601916 0.004522325 36.23619705 0.004522325
27.53801219 0.004555939 36.23819273 0.004555939
27.5399789 0.004589307 36.2401621 0.004589307
27.54192004 0.004622434 36.24210589 0.004622434
27.54383628 0.004655325 36.24402479 0.004655325
27.54572831 0.004687985 36.24591947 0.004687985
27.54759675 0.00472042 36.24779057 0.00472042
27.54944223 0.004752633 36.2496387 0.004752633
27.55126533 0.004784629 36.25146446 0.004784629
27.55306663 0.004816413 36.25326841 0.004816413
27.55484666 0.004847988 36.2550511 0.004847988
27.55660595 0.004879359 36.25681305 0.004879359
27.55834502 0.004910529 36.25855477 0.004910529
27.56006434 0.004941503 36.26027674 0.004941503
27.56176439 0.004972284 36.26197945 0.004972284
27.56344562 0.005002875 36.26366333 0.005002875
27.56510846 0.005033281 36.26532883 0.005033281
27.56675334 0.005063504 36.26697636 0.005063504
27.56838066 0.005093548 36.26860634 0.005093548
27.56999083 0.005123415 36.27021916 0.005123415
27.5715842 0.005153109 36.27181519 0.005153109
27.57316117 0.005182634 36.27339481 0.005182634
27.57472207 0.00521199 36.27495837 0.00521199
27.57626726 0.005241183 36.27650621 0.005241183
27.57779706 0.005270214 36.27803866 0.005270214
27.57931179 0.005299085 36.27955606 0.005299085
27.58081178 0.005327801 36.2810587 0.005327801
27.58229732 0.005356362 36.28254689 0.005356362
27.58376869 0.005384772 36.28402092 0.005384772
27.5852262 0.005413032 36.28548108 0.005413032
27.58667011 0.005441146 36.28692765 0.005441146
27.58810068 0.005469116 36.28836088 0.005469116
27.58951819 0.005496943 36.28978104 0.005496943
27.59092287 0.00552463 36.29118837 0.00552463
27.59092287 0.00552463 36.29118837 0.00552463
27.7429705 0.009244038 36.44371396 0.009244038
27.82277581 0.011848086 36.52399723 0.011848086
27.87859194 0.013974838 36.58029131 0.013974838
27.92205635 0.015817998 36.62423368 0.015817998
27.95790791 0.01746757 36.6605632 0.01746757
27.98856592 0.018974112 36.69169916 0.018974112
28.01543964 0.020369385 36.71905083 0.020369385
28.03942513 0.021674887 36.74351428 0.021674887
28.06112902 0.022905973 36.76569613 0.022905973
28.08098188 0.024074062 36.78602695 0.024074062
28.09930081 0.025187919 36.80482383 0.025187919
28.11632639 0.026254449 36.82232737 0.026254449
28.13224565 0.027279202 36.83872459 0.027279202
28.14720702 0.028266723 36.85416392 0.028266723
28.16133032 0.029220787 36.86876517 0.029220787
28.17471374 0.03014457 36.88262655 0.03014457
28.18743883 0.031040777 36.8958296 0.031040777
28.19957405 0.03191173 36.90844277 0.03191173
28.21117747 0.032759444 36.92052414 0.032759444
28.22229879 0.033585679 36.93212343 0.033585679
28.23298092 0.034391983 36.94328351 0.034391983
28.24326111 0.035179726 36.95404166 0.035179726
28.25317198 0.035950128 36.96443049 0.035950128
28.26274223 0.036704282 36.97447869 0.036704282
28.27199725 0.037443169 36.98421167 0.037443169
28.28095962 0.038167676 36.993652 0.038167676
28.28964953 0.038878607 37.00281986 0.038878607
28.29808509 0.039576693 37.01173338 0.039576693
28.30628261 0.040262603 37.02040885 0.040262603
28.31425684 0.040936948 37.02886104 0.040936948
28.32202117 0.041600292 37.03710333 0.041600292
28.32958778 0.042253151 37.0451479 0.042253151
28.3369678 0.042896006 37.05300587 0.042896006
28.34417141 0.043529299 37.06068744 0.043529299
28.35120797 0.044153442 37.06820195 0.044153442
28.35808607 0.044768817 37.07555801 0.044768817
28.36481365 0.045375781 37.08276355 0.045375781
28.37139806 0.045974667 37.08982592 0.045974667
28.37784609 0.046565787 37.09675191 0.046565787
28.38416406 0.047149433 37.10354783 0.047149433
28.39035784 0.04772588 37.11021956 0.04772588
28.39643289 0.048295384 37.11677257 0.048295384
28.40239433 0.04885819 37.12321197 0.04885819
28.40824692 0.049414525 37.12954252 0.049414525
28.41399514 0.049964606 37.13576869 0.049964606
28.41964318 0.050508637 37.14189469 0.050508637
28.42519497 0.051046812 37.14792444 0.051046812
28.43065422 0.051579314 37.15386164 0.051579314
28.43602442 0.052106316 37.15970979 0.052106316
28.44130884 0.052627985 37.16547217 0.052627985
28.44651058 0.053144477 37.17115187 0.053144477
28.45163259 0.053655942 37.17675184 0.053655942
28.45667764 0.054162522 37.18227484 0.054162522
28.46164834 0.054664353 37.1877235 0.054664353
28.4665472 0.055161564 37.19310031 0.055161564
28.47137656 0.05565428 37.19840763 0.05565428
28.47613868 0.056142619 37.20364771 0.056142619
28.48083569 0.056626693 37.20882268 0.056626693
28.48546963 0.057106613 37.21393457 0.057106613
28.49004241 0.05758248 37.21898531 0.05758248
28.49455589 0.058054395 37.22397675 0.058054395
28.49901183 0.058522455 37.22891064 0.058522455
28.5034119 0.058986749 37.23378866 0.058986749
28.5077577 0.059447367 37.23861243 0.059447367
28.51205078 0.059904394 37.24338346 0.059904394
28.51629259 0.060357911 37.24810323 0.060357911
28.52048454 0.060807996 37.25277314 0.060807996
28.52462798 0.061254725 37.25739454 0.061254725
28.5287242 0.061698172 37.26196871 0.061698172
28.53277443 0.062138406 37.2664969 0.062138406
28.53677986 0.062575496 37.27098028 0.062575496
28.54074164 0.063009506 37.27542001 0.063009506
28.54466085 0.0634405 37.27981718 0.0634405
28.54853855 0.063868539 37.28417284 0.063868539
28.55237576 0.064293682 37.28848801 0.064293682
28.55617345 0.064715986 37.29276365 0.064715986
28.55993256 0.065135506 37.29700072 0.065135506
28.56365399 0.065552296 37.30120011 0.065552296
28.56733863 0.065966408 37.3053627 0.065966408
28.5709873 0.066377891 37.30948933 0.066377891
28.57460083 0.066786794 37.31358082 0.066786794
28.57817999 0.067193165 37.31763794 0.067193165
28.58172554 0.067597049 37.32166145 0.067597049
28.58523822 0.067998491 37.32565208 0.067998491
28.58871873 0.068397532 37.32961055 0.068397532
28.59216775 0.068794216 37.33353752 0.068794216
28.59558595 0.069188582 37.33743368 0.069188582
28.59897396 0.069580671 37.34129965 0.069580671
28.60233241 0.06997052 37.34513605 0.06997052
28.60566188 0.070358167 37.34894348 0.070358167
28.60896297 0.070743647 37.35272253 0.070743647
28.61223624 0.071126997 37.35647375 0.071126997
28.61548223 0.07150825 37.3601977 0.07150825
28.61870147 0.071887439 37.3638949 0.071887439
28.62189448 0.072264598 37.36756586 0.072264598
28.62506175 0.072639758 37.37121108 0.072639758
28.62820376 0.073012949 37.37483106 0.073012949
28.63132099 0.073384202 37.37842624 0.073384202
28.63441389 0.073753546 37.3819971 0.073753546
28.63748291 0.07412101 37.38554407 0.07412101
28.63748291 0.07412101 37.38554407 0.07412101
28.69665437 0.081393181 37.45467492 0.081393181
28.74849887 0.088052294 37.51647881 0.088052294
28.7948614 0.09422846 37.57280073 0.09422846
28.83694888 0.100011234 37.62484759 0.100011234
28.87559712 0.105465389 37.67345523 0.105465389
28.91141064 0.110639574 37.71922813 0.110639574
28.94484185 0.115571434 37.76261873 0.115571434
28.97623884 0.120290814 37.80397512 0.120290814
29.00587564 0.124821853 37.8435713 0.124821853
29.03397213 0.129184401 37.88162718 0.129184401
29.06070766 0.133395023 37.9183221 0.133395023
29.08623061 0.13746771 37.95380444 0.13746771
29.11066525 0.14141441 37.98819847 0.14141441
29.13411679 0.145245422 38.02160939 0.145245422
29.15667516 0.148969699 38.05412715 0.148969699
29.17841787 0.152595084 38.08582925 0.152595084
29.19941228 0.156128492 38.11678305 0.156128492
29.21971731 0.159576059 38.14704747 0.159576059
29.23938482 0.162943257 38.17667436 0.162943257
29.25846072 0.166234996 38.20570966 0.166234996
29.27698589 0.169455697 38.23419421 0.169455697
29.29499687 0.17260936 38.26216458 0.17260936
29.31252648 0.175699617 38.28965358 0.175699617
29.32960434 0.178729779 38.31669083 0.178729779
29.34625726 0.181702875 38.34330313 0.181702875
29.36250959 0.184621683 38.36951485 0.184621683
29.37838354 0.187488759 38.39534819 0.187488759
29.39389942 0.190306463 38.42082346 0.190306463
29.40907584 0.193076975 38.44595927 0.193076975
29.42392993 0.19580232 38.47077275 0.19580232
29.43847748 0.198484376 38.49527968 0.198484376
29.45273307 0.201124895 38.51949466 0.201124895
29.46671022 0.20372551 38.5434312 0.20372551
29.48042146 0.20628775 38.56710183 0.20628775
29.49387846 0.208813045 38.59051822 0.208813045
29.50709209 0.211302737 38.61369123 0.211302737
29.52007249 0.213758089 38.63663102 0.213758089
29.53282916 0.216180287 38.65934708 0.216180287
29.54537098 0.218570451 38.68184829 0.218570451
29.55770629 0.220929637 38.70414299 0.220929637
29.56984292 0.223258844 38.72623901 0.223258844
29.58178826 0.225559017 38.74814373 0.225559017
29.59354923 0.227831052 38.7698641 0.227831052
29.60513241 0.230075797 38.79140666 0.230075797
29.61654397 0.23229406 38.81277761 0.23229406
29.62778978 0.234486607 38.83398281 0.234486607
29.63887537 0.236654169 38.85502778 0.236654169
29.649806 0.238797441 38.8759178 0.238797441
29.66058666 0.240917085 38.89665785 0.240917085
29.67122207 0.243013736 38.91725266 0.243013736
29.68171676 0.245087997 38.93770673 0.245087997
29.69207499 0.247140446 38.95802435 0.247140446
29.70230086 0.249171637 38.97820961 0.249171637
29.71239826 0.251182098 38.99826639 0.251182098
29.72237089 0.253172338 39.01819841 0.253172338
29.73222231 0.255142844 39.03800922 0.255142844
29.7419559 0.257094082 39.0577022 0.257094082
29.75157491 0.259026502 39.0772806 0.259026502
29.76108244 0.260940533 39.09674752 0.260940533
29.77048146 0.262836592 39.11610593 0.262836592
29.77977483 0.264715077 39.13535869 0.264715077
29.78896527 0.266576372 39.15450852 0.266576372
29.79805541 0.268420847 39.17355804 0.268420847
29.80704777 0.27024886 39.19250979 0.27024886
29.81594477 0.272060753 39.21136617 0.272060753
29.82474873 0.27385686 39.23012953 0.27385686
29.8334619 0.275637501 39.24880208 0.275637501
29.84208643 0.277402985 39.267386 0.277402985
29.8506244 0.279153612 39.28588336 0.279153612
29.8590778 0.280889671 39.30429615 0.280889671
29.86744858 0.282611442 39.32262632 0.282611442
29.87573859 0.284319196 39.34087571 0.284319196
29.88394962 0.286013196 39.35904613 0.286013196
29.89208341 0.287693695 39.37713931 0.287693695
29.90014164 0.28936094 39.39515693 0.28936094
29.90812592 0.29101517 39.4131006 0.29101517
29.91603782 0.292656615 39.43097189 0.292656615
29.92387886 0.294285501 39.44877232 0.294285501
29.9316505 0.295902046 39.46650335 0.295902046
29.93935416 0.297506462 39.48416639 0.297506462
29.94699121 0.299098953 39.50176283 0.299098953
29.95456298 0.300679719 39.51929399 0.300679719
29.96207077 0.302248956 39.53676117 0.302248956
29.96951582 0.303806852 39.55416561 0.303806852
29.97689935 0.305353589 39.57150852 0.305353589
29.98422253 0.306889348 39.5887911 0.306889348
29.99148651 0.308414302 39.60601446 0.308414302
29.9986924 0.309928619 39.62317974 0.309928619
30.00584127 0.311432466 39.64028799 0.311432466
30.01293416 0.312926001 39.65734028 0.312926001
30.0199721 0.314409383 39.67433761 0.314409383
30.02695608 0.315882763 39.69128097 0.315882763
30.03388705 0.31734629 39.70817134 0.31734629
30.04076596 0.318800109 39.72500963 0.318800109
30.0475937 0.320244361 39.74179676 0.320244361
30.05437117 0.321679185 39.75853362 0.321679185
30.06109923 0.323104714 39.77522106 0.323104714
30.06777871 0.32452108 39.79185993 0.32452108
30.07441044 0.325928412 39.80845105 0.325928412
30.08099521 0.327326835 39.82499521 0.327326835

==> donnees/Prob.dat <==
x y
0 1
0.022179123 0.990808984
0.04436306 0.981617969
0.066556627 0.972426953
0.088764638 0.963235938
0.110991908 0.954044922
0.133243252 0.944853906
0.155523486 0.935662891
0.177837428 0.926471875
0.200189897 0.917280859
0.222585716 0.908089844
0.245029709 0.898898828
0.267526711 0.889707813
0.290081561 0.880516797
0.312699108 0.871325781
0.335384215 0.862134766
0.358141761 0.85294375
0.380976642 0.843752734
0.40389378 0.834561719
0.426898124 0.825370703
0.449994656 0.816179688
0.473188398 0.806988672
0.496484418 0.797797656
0.519887836 0.788606641
0.543403833 0.779415625
0.56703766 0.770224609
0.590794648 0.761033594
0.614680214 0.751842578
0.638699881 0.742651563
0.662859278 0.733460547
0.687164166 0.724269531
0.71162044 0.715078516
0.736234154 0.7058875
0.761011529 0.696696484
0.785958977 0.687505469
0.811083115 0.678314453
0.836390784 0.669123438
0.861889075 0.659932422
0.887585346 0.650741406
0.913487248 0.641550391
0.939602751 0.632359375
0.96594017 0.623168359
0.992508191 0.613977344
1.019315909 0.604786328
1.046372853 0.595595313
1.073689026 0.586404297
1.10127494 0.577213281
1.129141659 0.568022266
1.15730084 0.55883125
1.185764786 0.549640234
1.214546488 0.540449219
1.243659691 0.531258203
1.273118948 0.522067188
1.302939693 0.512876172
1.333138312 0.503685156
1.363732224 0.494494141
1.394739976 0.485303125
1.426181343 0.476112109
1.458077439 0.466921094
1.490450852 0.457730078
1.523325779 0.448539063
1.556728197 0.439348047
1.590686039 0.430157031
1.625229411 0.420966016
1.660390827 0.411775
1.696205478 0.402583984
1.732711549 0.393392969
1.769950575 0.384201953
1.807967852 0.375010938
1.846812915 0.365819922
1.886540089 0.356628906
1.927209135 0.347437891
1.968886002 0.338246875
2.011643712 0.329055859
2.055563414 0.319864844
2.100735637 0.310673828
2.147261794 0.301482813
2.195256011 0.292291797
2.244847362 0.283100781
2.296182625 0.273909766
2.349429727 0.26471875
2.404782078 0.255527734
2.462464086 0.246336719
2.522738259 0.237145703
2.585914458 0.227954688
2.652362103 0.218763672
2.722526549 0.209572656
2.796951437 0.200381641
2.876309917 0.191190625
2.961449401 0.181999609
3.053457721 0.172808594
3.153764405 0.163617578
3.264301904 0.154426563
3.387774169 0.145235547
3.528130071 0.136044531
3.691463799 0.126853516
3.887917364 0.1176625
4.136319459 0.108471484
4.478157664 0.099280469
5.039973499 0.090089453
7.126371445 0.080898438
7.126371445 0.080898438
7.135050933 0.080889453
7.143818668 0.080880469
7.152676459 0.080871484
7.161626174 0.0808625
7.170669739 0.080853516
7.179809138 0.080844531
7.189046424 0.080835547
7.198383712 0.080826563
7.207823188 0.080817578
7.217367111 0.080808594
7.227017815 0.080799609
7.236777713 0.080790625
7.246649301 0.080781641
7.256635162 0.080772656
7.266737969 0.080763672
7.27696049 0.080754688
7.287305593 0.080745703
7.297776249 0.080736719
7.308375541 0.080727734
7.319106664 0.08071875
7.329972936 0.080709766
7.3409778 0.080700781
7.352124835 0.080691797
7.363417759 0.080682813
7.374860437 0.080673828
7.386456891 0.080664844
7.398211308 0.080655859
7.410128047 0.080646875
7.422211651 0.080637891
7.434466858 0.080628906
7.446898607 0.080619922
7.459512057 0.080610938
7.472312596 0.080601953
7.485305855 0.080592969
7.498497722 0.080583984
7.511894361 0.080575
7.525502225 0.080566016
7.539328081 0.080557031
7.553379022 0.080548047
7.567662495 0.080539063
7.582186322 0.080530078
7.596958726 0.080521094
7.611988358 0.080512109
7.627284331 0.080503125
7.642856247 0.080494141
7.658714237 0.080485156
7.674869001 0.080476172
7.691331848 0.080467188
7.708114746 0.080458203
7.725230373 0.080449219
7.742692175 0.080440234
7.760514428 0.08043125
7.77871231 0.080422266
7.797301975 0.080413281
7.816300646 0.080404297
7.835726703 0.080395313
7.855599793 0.080386328
7.875940954 0.080377344
7.896772743 0.080368359
7.918119388 0.080359375
7.940006961 0.080350391
7.962463569 0.080341406
7.985519567 0.080332422
8.009207813 0.080323438
8.033563943 0.080314453
8.058626699 0.080305469
8.084438297 0.080296484
8.111044853 0.0802875
8.138496884 0.080278516
8.166849876 0.080269531
8.196164962 0.080260547
8.226509708 0.080251563
8.257959052 0.080242578
8.290596409 0.080233594
8.324515 0.080224609
8.359819454 0.080215625
8.396627748 0.080206641
8.435073583 0.080197656
8.475309322 0.080188672
8.51750964 0.080179688
8.561876122 0.080170703
8.608643108 0.080161719
8.6580852 0.080152734
8.710527053 0.08014375
8.766356298 0.080134766
8.826040911 0.080125781
8.890152991 0.080116797
8.959402061 0.080107813
9.034682914 0.080098828
9.117146458 0.080089844
9.208308255 0.080080859
9.310221465 0.080071875
9.425765641 0.080062891
9.559158316 0.080053906
9.716935647 0.080044922
9.910045283 0.080035938
10.15901889 0.080026953
10.50994549 0.080017969
11.10988973 0.080008984
14.36260835 0.080286563
14.36260835 0.080286563
14.4927342 0.08083147
14.53585321 0.081143608
14.56311468 0.081387516
14.58328988 0.081594604
14.59940002 0.081777727
14.61285891 0.081943651
14.62444582 0.082096454
14.63463734 0.08223882
14.64374682 0.082372627
14.65199165 0.08249925
14.65952895 0.08261973
14.66647613 0.082734879
14.67292326 0.082845345
14.678941 0.082951654
14.68458584 0.083054241
14.68990367 0.083153468
14.69493229 0.083249645
14.69970321 0.083343035
14.704243 0.083433866
14.70857427 0.083522335
14.7127164 0.083608618
14.71668616 0.083692868
14.72049816 0.08377522
14.72416519 0.083855798
14.72769853 0.08393471
14.73110817 0.084012054
14.73440301 0.084087921
14.73759099 0.08416239
14.74067927 0.084235537
14.74367428 0.084307428
14.74658184 0.084378125
14.74940724 0.084447687
14.7521553 0.084516164
14.75483041 0.084583607
14.7574366 0.084650059
14.75997756 0.084715564
14.7624567 0.08478016
14.76487715 0.084843884
14.76724181 0.08490677
14.76955338 0.08496885
14.77181435 0.085030154
14.77402703 0.085090709
14.77619359 0.085150543
14.77831605 0.085209681
14.78039629 0.085268145
14.78243607 0.085325959
14.78443705 0.085383143
14.78640079 0.085439717
14.78832875 0.0854957
14.79022229 0.08555111
14.79208271 0.085605965
14.79391124 0.08566028
14.79570904 0.08571407
14.79747718 0.085767352
14.79921672 0.085820138
14.80092862 0.085872442
14.80261382 0.085924276
14.80427319 0.085975654
14.80590759 0.086026587
14.8075178 0.086077086
14.80910458 0.086127162
14.81066867 0.086176826
14.81221074 0.086226086
14.81373145 0.086274953
14.81523144 0.086323436
14.81671131 0.086371544
14.81817163 0.086419285
14.81961295 0.086466667
14.8210358 0.086513699
14.82244067 0.086560387
14.82382807 0.08660674
14.82519844 0.086652763
14.82655224 0.086698465
14.82788989 0.086743851
14.8292118 0.086788928
14.83051838 0.086833703
14.83181 0.08687818
14.83308702 0.086922366
14.8343498 0.086966267
14.83559868 0.087009887
14.83683399 0.087053233
14.83805604 0.087096308
14.83926514 0.087139118
14.84046158 0.087181669
14.84164564 0.087223963
14.84281761 0.087266007
14.84397774 0.087307803
14.84512629 0.087349358
14.84626352 0.087390673
14.84738965 0.087431755
14.84850493 0.087472606
14.84960957 0.08751323
14.8507038 0.087553631
14.85178782 0.087593812
14.85286185 0.087633778
14.85392607 0.087673531
14.85498069 0.087713075
14.85602588 0.087752413
14.85706183 0.087791548
14.85808872 0.087830483
14.85808872 0.087830483
14.91757845 0.090335837
14.95801699 0.09233099
14.98919222 0.094036911
15.01481237 0.095550027
15.03670255 0.09692274
15.05590247 0.098187289
15.07306336 0.099365186
15.08862146 0.100471634
15.10288391 0.101517847
15.11607557 0.102512378
15.1283662 0.103461929
15.1398873 0.104371866
15.15074288 0.105246564
15.1610167 0.106089648
15.17077727 0.10690416
15.18008136 0.107692682
15.18897659 0.108457429
15.19750329 0.109200319
15.20569596 0.109923023
15.2135843 0.11062701
15.22119416 0.111313578
15.2285481 0.111983882
15.23566598 0.112638954
15.24256536 0.113279721
15.24926187 0.11390702
15.25576944 0.114521609
15.2621006 0.115124177
15.26826661 0.115715354
15.27427767 0.116295714
15.28014303 0.116865786
15.28587109 0.117426058
15.29146954 0.11797698
15.29694543 0.118518966
15.3023052 0.119052404
15.3075548 0.119577652
15.31269971 0.120095044
15.31774501 0.120604894
15.32269539 0.121107492
15.32755522 0.121603112
15.33232854 0.122092012
15.33701915 0.122574432
15.34163057 0.123050599
15.3461661 0.123520728
15.35062884 0.12398502
15.35502168 0.124443668
15.35934735 0.124896851
15.3636084 0.12534474
15.36780725 0.1257875
15.37194617 0.126225282
15.37602732 0.126658236
15.38005272 0.127086499
15.38402429 0.127510205
15.38794384 0.127929481
15.39181312 0.128344447
15.39563374 0.12875522
15.39940728 0.12916191
15.40313521 0.129564622
15.40681893 0.129963457
15.41045979 0.130358513
15.41405906 0.130749882
15.41761797 0.131137654
15.42113769 0.131521914
15.42461932 0.131902744
15.42806393 0.132280223
15.43147254 0.132654428
15.43484613 0.133025431
15.43818563 0.133393304
15.44149194 0.133758114
15.44476591 0.134119926
15.44800839 0.134478804
15.45122014 0.134834809
15.45440196 0.135187999
15.45755455 0.135538432
15.46067864 0.135886162
15.46377489 0.136231243
15.46684397 0.136573726
15.46988651 0.136913661
15.47290311 0.137251096
15.47589437 0.137586077
15.47886084 0.137918651
15.48180307 0.13824886
15.4847216 0.138576748
15.48761693 0.138902355
15.49048955 0.139225722
15.49333995 0.139546887
15.49616858 0.139865889
15.4989759 0.140182764
15.50176233 0.140497548
15.50452829 0.140810274
15.50727419 0.141120978
15.51000043 0.141429692
15.51270738 0.141736447
15.51539542 0.142041275
15.51806491 0.142344206
15.52071618 0.142645269
15.52334959 0.142944494
15.52596546 0.143241907
15.52856412 0.143537537
15.53114586 0.14383141
15.533711 0.144123552
15.533711 0.144123552
15.57774234 0.149157904
15.6177289 0.153747814
15.65458642 0.157977858
15.68894408 0.161908574
15.72125457 0.165585077
15.75185563 0.169042063
15.78100666 0.172306906
15.80891175 0.175401657
15.83573476 0.178344394
15.86160952 0.181150162
15.88664699 0.183831641
15.91094036 0.186399639
15.9345688 0.188863459
15.95760032 0.191231179
15.98009379 0.193509866
16.00210071 0.195705747
16.02366641 0.197824343
16.04483109 0.199870577
16.06563065 0.201848859
16.08609737 0.203763165
16.10626038 0.205617086
16.1261462 0.207413885
16.14577903 0.209156537
16.1651811 0.21084776
16.18437294 0.212490051
16.20337357 0.214085705
16.22220072 0.215636841
16.24087099 0.217145418
16.25939996 0.218613255
16.27780238 0.22004204
16.29609221 0.221433349
16.31428276 0.222788649
16.33238675 0.224109316
16.35041642 0.225396636
16.36838356 0.226651818
16.38629961 0.227875996
16.4041757 0.229070242
16.42202269 0.230235563
16.43985125 0.231372912
16.45767188 0.232483188
16.47549498 0.233567245
16.49333089 0.23462589
16.51118989 0.235659891
16.52908229 0.236669976
16.54701848 0.237656837
16.5650089 0.238621136
16.58306417 0.2395635
16.60119504 0.240484531
16.61941254 0.2413848
16.63772791 0.242264855
16.65615275 0.24312522
16.67469899 0.243966396
16.69337899 0.244788864
16.71220561 0.245593084
16.73119219 0.246379497
16.75035274 0.247148529
16.76970188 0.247900586
16.78925505 0.248636061
16.80902848 0.249355331
16.82903938 0.250058758
16.84930599 0.250746693
16.86984774 0.251419472
16.89068536 0.25207742
16.91184106 0.252720851
16.93333868 0.253350068
16.95520389 0.253965364
16.97746446 0.254567019
17.00015047 0.255155309
17.02329465 0.255730497
17.04693269 0.256292839
17.0711037 0.256842583
17.09585067 0.257379968
17.12122102 0.257905228
17.14726731 0.258418586
17.174048 0.258920263
17.20162846 0.25941047
17.23008209 0.259889412
17.25949177 0.26035729
17.28995158 0.260814298
17.32156895 0.261260624
17.35446738 0.261696452
17.38878977 0.262121959
17.42470277 0.26253732
17.4624024 0.262942702
17.50212138 0.263338271
17.54413893 0.263724185
17.58879418 0.2641006
17.63650467 0.264467669
17.6877927 0.264825538
17.74332371 0.265174351
17.80396369 0.265514249
17.87086865 0.265845369
17.94562973 0.266167845
18.03052304 0.266481805
18.12897043 0.266787379
18.24646808 0.267084689
18.39269108 0.267373857
18.58719856 0.267655001
18.8802952 0.267928237
19.50099059 0.268193678
19.50099059 0.268193678
19.50678821 0.268195033
19.51264465 0.268196388
19.51856113 0.268197742
19.5245389 0.268199097
19.53057922 0.268200451
19.53668344 0.268201805
19.54285291 0.268203158
19.54908905 0.268204512
19.55539331 0.268205865
19.56176721 0.268207218
19.56821229 0.268208571
19.57473016 0.268209924
19.58132249 0.268211277
19.587991 0.268212629
19.59473748 0.268213981
19.60156376 0.268215333
19.60847177 0.268216685
19.61546347 0.268218036
19.62254093 0.268219387
19.62970628 0.268220738
19.63696172 0.268222089
19.64430956 0.26822344
19.65175218 0.26822479
19.65929205 0.26822614
19.66693176 0.268227491
19.67467398 0.26822884
19.68252152 0.26823019
19.69047726 0.268231539
19.69854425 0.268232889
19.70672564 0.268234238
19.71502472 0.268235586
19.72344494 0.268236935
19.73198988 0.268238283
19.74066329 0.268239632
19.74946911 0.26824098
19.75841145 0.268242327
19.7674946 0.268243675
19.77672308 0.268245022
19.78610161 0.268246369
19.79563516 0.268247716
19.80532895 0.268249063
19.81518845 0.26825041
19.82521944 0.268251756
19.83542799 0.268253102
19.84582049 0.268254448
19.85640372 0.268255794
19.86718479 0.268257139
19.87817124 0.268258485
19.88937107 0.26825983
19.90079271 0.268261175
19.91244513 0.268262519
19.92433785 0.268263864
19.93648099 0.268265208
19.94888532 0.268266552
19.96156232 0.268267896
19.97452424 0.26826924
19.98778418 0.268270583
20.00135617 0.268271926
20.01525524 0.268273269
20.02949754 0.268274612
20.04410047 0.268275955
20.05908275 0.268277297
20.07446462 0.268278639
20.09026799 0.268279981
20.10651661 0.268281323
20.12323631 0.268282665
20.14045525 0.268284006
20.15820415 0.268285347
20.1765167 0.268286688
20.19542989 0.268288029
20.21498448 0.26828937
20.2352255 0.26829071
20.25620292 0.26829205
20.27797235 0.26829339
20.30059594 0.26829473
20.32414343 0.26829607
20.34869348 0.268297409
20.37433522 0.268298748
20.40117023 0.268300087
20.42931496 0.268301426
20.45890379 0.268302764
20.49009296 0.268304103
20.52306554 0.268305441
20.55803795 0.268306779
20.59526862 0.268308116
20.63506954 0.268309454
20.6778221 0.268310791
20.72399932 0.268312128
20.77419772 0.268313465
20.82918459 0.268314802
20.88997029 0.268316138
20.95792359 0.268317475
21.03496421 0.268318811
21.12390382 0.268320147
21.22909987 0.268321482
21.35785079 0.268322818
21.52384436 0.268324153
21.75780658 0.268325488
22.15770541 0.268341088
22.463337 0.269289667
22.463337 0.269289667
22.51153037 0.269887526
22.53778416 0.270323954
22.55616904 0.270684731
22.57043806 0.270999348
22.58215872 0.271282064
22.59213934 0.271541046
22.60085287 0.271781484
22.60860058 0.272006917
22.61558658 0.272219888
22.62195569 0.272422292
22.62781453 0.272615591
22.63324389 0.272800936
22.63830656 0.272979256
22.64305227 0.273151312
22.64752116 0.273317737
22.65174606 0.273479064
22.65575422 0.273635746
22.65956848 0.273788175
22.6632082 0.273936689
22.66668992 0.274081585
22.67002791 0.274223121
22.67323454 0.27436153
22.67632065 0.274497016
22.67929574 0.274629764
22.68216821 0.274759939
22.68494555 0.274887691
22.68763442 0.275013154
22.69024079 0.275136453
22.69277006 0.275257699
22.69522708 0.275376996
22.69761626 0.275494439
22.6999416 0.275610116
22.70220677 0.275724106
22.7044151 0.275836485
22.70656967 0.275947322
22.70867329 0.276056682
22.71072856 0.276164625
22.71273789 0.276271207
22.7147035 0.27637648
22.71662745 0.276480494
22.71851167 0.276583295
22.72035792 0.276684927
22.72216789 0.276785431
22.72394312 0.276884845
22.72568507 0.276983205
22.7273951 0.277080546
22.7290745 0.277176902
22.73072446 0.277272302
22.73234612 0.277366776
22.73394054 0.277460352
22.73550873 0.277553056
22.73705164 0.277644914
22.73857017 0.27773595
22.74006516 0.277826186
22.74153743 0.277915645
22.74298773 0.278004347
22.74441679 0.278092312
22.7458253 0.27817956
22.74721392 0.278266109
22.74858326 0.278351975
22.74993393 0.278437177
22.75126648 0.27852173
22.75258146 0.27860565
22.75387939 0.278688951
22.75516075 0.278771648
22.75642602 0.278853754
22.75767565 0.278935284
22.75891007 0.279016249
22.7601297 0.279096662
22.76133493 0.279176534
22.76252615 0.279255878
22.76370371 0.279334705
22.76486797 0.279413024
22.76601927 0.279490846
22.76715793 0.279568181
22.76828427 0.279645039
22.76939857 0.27972143
22.77050114 0.279797361
22.77159225 0.279872842
22.77267217 0.279947882
22.77374116 0.280022488
22.77479947 0.280096668
22.77584733 0.28017043
22.77688499 0.280243783
22.77791267 0.280316731
22.77893058 0.280389284
22.77993894 0.280461448
22.78093794 0.280533229
22.78192779 0.280604633
22.78290868 0.280675668
22.78388079 0.280746339
22.78484429 0.280816652
22.78579937 0.280886613
22.78674619 0.280956228
22.78768491 0.281025502
22.78861569 0.28109444
22.78953868 0.281163047
22.79045404 0.281231329
22.7913619 0.281299291
22.79226241 0.281366937
22.79226241 0.281366937
22.81714464 0.283329059
22.8377192 0.285087801
22.85541423 0.286699286
22.87103689 0.288197737
22.88509033 0.28960585
22.89791051 0.290939593
22.9097335 0.292210708
22.92073188 0.293428125
22.93103585 0.294598826
22.94074618 0.295728394
22.94994259 0.296821373
22.95868924 0.297881523
22.96703863 0.298911996
22.97503427 0.299915467
22.98271267 0.300894227
22.99010473 0.301850259
22.99723694 0.30278529
23.00413209 0.303700836
23.01081001 0.304598239
23.01728805 0.30547869
23.02358146 0.306343254
23.02970376 0.307192887
23.03566695 0.308028452
23.04148178 0.30885073
23.04715788 0.309660431
23.05270395 0.310458205
23.05812784 0.311244643
23.06343669 0.312020291
23.06863699 0.31278565
23.07373469 0.313541183
23.07873522 0.314287319
23.08364357 0.315024456
23.08846435 0.315752963
23.0932018 0.316473185
23.09785986 0.317185443
23.10244216 0.317890037
23.10695209 0.318587251
23.1113928 0.319277347
23.11576722 0.319960574
23.12007811 0.320637167
23.12432803 0.321307346
23.12851938 0.321971319
23.13265442 0.322629284
23.13673527 0.323281425
23.14076394 0.32392792
23.14474229 0.324568937
23.14867211 0.325204634
23.15255508 0.325835163
23.15639278 0.326460666
23.16018671 0.327081283
23.1639383 0.327697143
23.1676489 0.328308371
23.17131978 0.328915086
23.17495218 0.329517402
23.17854724 0.330115428
23.18210609 0.330709269
23.18562976 0.331299025
23.18911926 0.331884791
23.19257556 0.33246666
23.19599957 0.333044719
23.19939216 0.333619055
23.20275418 0.334189748
23.20608643 0.334756877
23.20938968 0.335320518
23.21266466 0.335880744
23.21591209 0.336437624
23.21913264 0.336991228
23.22232697 0.337541619
23.22549571 0.338088861
23.22863945 0.338633016
23.23175878 0.339174141
23.23485426 0.339712294
23.23792642 0.34024753
23.2409758 0.340779902
23.24400288 0.341309462
23.24700815 0.34183626
23.24999207 0.342360343
23.25295511 0.34288176
23.25589768 0.343400555
23.25882022 0.343916773
23.26172312 0.344430457
23.26460679 0.344941647
23.26747159 0.345450385
23.27031791 0.345956709
23.2731461 0.346460659
23.27595649 0.34696227
23.27874944 0.347461579
23.28152526 0.34795862
23.28428426 0.348453429
23.28702676 0.348946038
23.28975304 0.34943648
23.29246341 0.349924785
23.29515813 0.350410985
23.29783747 0.35089511
23.30050172 0.351377188
23.30315111 0.351857249
23.3057859 0.352335319
23.30840633 0.352811426
23.31101263 0.353285597
23.31360505 0.353757856
23.31360505 0.353757856
23.52281634 0.393424945
23.68324053 0.425032407
23.81880689 0.451908228
23.93858907 0.475469454
24.04724121 0.496504954
24.14754725 0.51551915
24.24133565 0.532863053
24.32988511 0.548795201
24.41413084 0.563513811
24.49478044 0.577175626
24.57238339 0.589907394
24.64737529 0.601813422
24.72010833 0.612981428
24.79087007 0.623485158
24.85989948 0.633388155
24.92739721 0.642745631
24.99353071 0.651604046
25.058446 0.66000646
25.12226483 0.667988159
25.18510011 0.675586079
25.24703611 0.682822774
25.30816874 0.689735025
25.36854819 0.696330238



==> donnees/Prob1.dat <==
x y
0 1
0.022179123 0.992007813
0.04436306 0.984015625
0.066556627 0.976023438
0.088764638 0.96803125
0.110991908 0.960039063
0.133243252 0.952046875
0.155523486 0.944054688
0.177837428 0.9360625
0.200189897 0.928070313
0.222585716 0.920078125
0.245029709 0.912085938
0.267526711 0.90409375
0.290081561 0.896101563
0.312699108 0.888109375
0.335384215 0.880117188
0.358141761 0.872125
0.380976642 0.864132813
0.40389378 0.856140625
0.426898124 0.848148438
0.449994656 0.84015625
0.473188398 0.832164063
0.496484418 0.824171875
0.519887836 0.816179688
0.543403833 0.8081875
0.56703766 0.800195313
0.590794648 0.792203125
0.614680214 0.784210938
0.638699881 0.77621875
0.662859278 0.768226563
0.687164166 0.760234375
0.71162044 0.752242188
0.736234154 0.74425
0.761011529 0.736257813
0.785958977 0.728265625
0.811083115 0.720273438
0.836390784 0.71228125
0.861889075 0.704289063
0.887585346 0.696296875
0.913487248 0.688304688
0.939602751 0.6803125
0.96594017 0.672320313
0.992508191 0.664328125
1.019315909 0.656335938
1.046372853 0.64834375
1.073689026 0.640351563
1.10127494 0.632359375
1.129141659 0.624367188
1.15730084 0.616375
1.185764786 0.608382813
1.214546488 0.600390625
1.243659691 0.592398438
1.273118948 0.58440625
1.302939693 0.576414063
1.333138312 0.568421875
1.363732224 0.560429688
1.394739976 0.5524375
1.426181343 0.544445313
1.458077439 0.536453125
1.490450852 0.528460938
1.523325779 0.52046875
1.556728197 0.512476563
1.590686039 0.504484375
1.625229411 0.496492188
1.660390827 0.4885
1.696205478 0.480507813
1.732711549 0.472515625
1.769950575 0.464523438
1.807967852 0.45653125
1.846812915 0.448539063
1.886540089 0.440546875
1.927209135 0.432554688
1.968886002 0.4245625
2.011643712 0.416570313
2.055563414 0.408578125
2.100735637 0.400585938
2.147261794 0.39259375
2.195256011 0.384601563
2.244847362 0.376609375
2.296182625 0.368617188
2.349429727 0.360625
2.404782078 0.352632813
2.462464086 0.344640625
2.522738259 0.336648438
2.585914458 0.32865625
2.652362103 0.320664063
2.722526549 0.312671875
2.796951437 0.304679688
2.876309917 0.2966875
2.961449401 0.288695313
3.053457721 0.280703125
3.153764405 0.272710938
3.264301904 0.26471875
3.387774169 0.256726563
3.528130071 0.248734375
3.691463799 0.240742188
3.887917364 0.23275
4.136319459 0.224757813
4.478157664 0.216765625
5.039973499 0.208773438
7.126371445 0.20078125
7.126371445 0.20078125
7.135050933 0.200773438
7.143818668 0.200765625
7.152676459 0.200757813
7.161626174 0.20075
7.170669739 0.200742188
7.179809138 0.200734375
7.189046424 0.200726563
7.198383712 0.20071875
7.207823188 0.200710938
7.217367111 0.200703125
7.227017815 0.200695313
7.236777713 0.2006875
7.246649301 0.200679688
7.256635162 0.200671875
7.266737969 0.200664063
7.27696049 0.20065625
7.287305593 0.200648438
7.297776249 0.200640625
7.308375541 0.200632813
7.319106664 0.200625
7.329972936 0.200617188
7.3409778 0.200609375
7.352124835 0.200601563
7.363417759 0.20059375
7.374860437 0.200585938
7.386456891 0.200578125
7.398211308 0.200570313
7.410128047 0.2005625
7.422211651 0.200554688
7.434466858 0.200546875
7.446898607 0.200539063
7.459512057 0.20053125
7.472312596 0.200523438
7.485305855 0.200515625
7.498497722 0.200507813
7.511894361 0.2005
7.525502225 0.200492188
7.539328081 0.200484375
7.553379022 0.200476563
7.567662495 0.20046875
7.582186322 0.200460938
7.596958726 0.200453125
7.611988358 0.200445313
7.627284331 0.2004375
7.642856247 0.200429688
7.658714237 0.200421875
7.674869001 0.200414063
7.691331848 0.20040625
7.708114746 0.200398438
7.725230373 0.200390625
7.742692175 0.200382813
7.760514428 0.200375
7.77871231 0.200367188
7.797301975 0.200359375
7.816300646 0.200351563
7.835726703 0.20034375
7.855599793 0.200335938
7.875940954 0.200328125
7.896772743 0.200320313
7.918119388 0.2003125
7.940006961 0.200304688
7.962463569 0.200296875
7.985519567 0.200289063
8.009207813 0.20028125
8.033563943 0.200273438
8.058626699 0.200265625
8.084438297 0.200257813
8.111044853 0.20025
8.138496884 0.200242188
8.166849876 0.200234375
8.196164962 0.200226563
8.226509708 0.20021875
8.257959052 0.200210938
8.290596409 0.200203125
8.324515 0.200195313
8.359819454 0.2001875
8.396627748 0.200179688
8.435073583 0.200171875
8.475309322 0.200164063
8.51750964 0.20015625
8.561876122 0.200148438
8.608643108 0.200140625
8.6580852 0.200132813
8.710527053 0.200125
8.766356298 0.200117188
8.826040911 0.200109375
8.890152991 0.200101563
8.959402061 0.20009375
9.034682914 0.200085938
9.117146458 0.200078125
9.208308255 0.200070313
9.310221465 0.2000625
9.425765641 0.200054688
9.559158316 0.200046875
9.716935647 0.200039063
9.910045283 0.20003125
10.15901889 0.200023438
10.50994549 0.200015625
11.10988973 0.200007813
14.36260835 0.2
14.36260835 0.2
14.4927342 0.199998619
14.53585321 0.199997238
14.56311468 0.199995857
14.58328988 0.199994476
14.59940002 0.199993095
14.61285891 0.199991714
14.62444582 0.199990333
14.63463734 0.199988951
14.64374682 0.19998757
14.65199165 0.199986189
14.65952895 0.199984808
14.66647613 0.199983427
14.67292326 0.199982046
14.678941 0.199980665
14.68458584 0.199979284
14.68990367 0.199977903
14.69493229 0.199976522
14.69970321 0.199975141
14.704243 0.19997376
14.70857427 0.199972379
14.7127164 0.199970998
14.71668616 0.199969617
14.72049816 0.199968235
14.72416519 0.199966854
14.72769853 0.199965473
14.73110817 0.199964092
14.73440301 0.199962711
14.73759099 0.19996133
14.74067927 0.199959949
14.74367428 0.199958568
14.74658184 0.199957187
14.74940724 0.199955806
14.7521553 0.199954425
14.75483041 0.199953044
14.7574366 0.199951663
14.75997756 0.199950282
14.7624567 0.1999489
14.76487715 0.199947519
14.76724181 0.199946138
14.76955338 0.199944757
14.77181435 0.199943376
14.77402703 0.199941995
14.77619359 0.199940614
14.77831605 0.199939233
14.78039629 0.199937852
14.78243607 0.199936471
14.78443705 0.19993509
14.78640079 0.199933709
14.78832875 0.199932328
14.79022229 0.199930947
14.79208271 0.199929566
14.79391124 0.199928184
14.79570904 0.199926803
14.79747718 0.199925422
14.79921672 0.199924041
14.80092862 0.19992266
14.80261382 0.199921279
14.80427319 0.199919898
14.80590759 0.199918517
14.8075178 0.199917136
14.80910458 0.199915755
14.81066867 0.199914374
14.81221074 0.199912993
14.81373145 0.199911612
14.81523144 0.199910231
14.81671131 0.19990885
14.81817163 0.199907468
14.81961295 0.199906087
14.8210358 0.199904706
14.82244067 0.199903325
14.82382807 0.199901944
14.82519844 0.199900563
14.82655224 0.199899182
14.82788989 0.199897801
14.8292118 0.19989642
14.83051838 0.199895039
14.83181 0.199893658
14.83308702 0.199892277
14.8343498 0.199890896
14.83559868 0.199889515
14.83683399 0.199888133
14.83805604 0.199886752
14.83926514 0.199885371
14.84046158 0.19988399
14.84164564 0.199882609
14.84281761 0.199881228
14.84397774 0.199879847
14.84512629 0.199878466
14.84626352 0.199877085
14.84738965 0.199875704
14.84850493 0.199874323
14.84960957 0.199872942
14.8507038 0.199871561
14.85178782 0.19987018
14.85286185 0.199868799
14.85392607 0.199867417
14.85498069 0.199866036
14.85602588 0.199864655
14.85706183 0.199863274
14.85808872 0.199861893
14.85808872 0.199861893
14.91757845 0.199758162
14.95801699 0.199654431
14.98919222 0.1995507
15.01481237 0.199446969
15.03670255 0.199343238
15.05590247 0.199239507
15.07306336 0.199135776
15.08862146 0.199032045
15.10288391 0.198928314
15.11607557 0.198824583
15.1283662 0.198720852
15.1398873 0.198617121
15.15074288 0.19851339
15.1610167 0.198409659
15.17077727 0.198305928
15.18008136 0.198202197
15.18897659 0.198098466
15.19750329 0.197994735
15.20569596 0.197891005
15.2135843 0.197787274
15.22119416 0.197683543
15.2285481 0.197579812
15.23566598 0.197476081
15.24256536 0.19737235
15.24926187 0.197268619
15.25576944 0.197164888
15.2621006 0.197061157
15.26826661 0.196957426
15.27427767 0.196853695
15.28014303 0.196749964
15.28587109 0.196646233
15.29146954 0.196542502
15.29694543 0.196438771
15.3023052 0.19633504
15.3075548 0.196231309
15.31269971 0.196127578
15.31774501 0.196023847
15.32269539 0.195920116
15.32755522 0.195816385
15.33232854 0.195712654
15.33701915 0.195608923
15.34163057 0.195505192
15.3461661 0.195401461
15.35062884 0.19529773
15.35502168 0.195193999
15.35934735 0.195090268
15.3636084 0.194986537
15.36780725 0.194882806
15.37194617 0.194779075
15.37602732 0.194675344
15.38005272 0.194571613
15.38402429 0.194467882
15.38794384 0.194364151
15.39181312 0.19426042
15.39563374 0.194156689
15.39940728 0.194052958
15.40313521 0.193949227
15.40681893 0.193845496
15.41045979 0.193741765
15.41405906 0.193638034
15.41761797 0.193534303
15.42113769 0.193430572
15.42461932 0.193326841
15.42806393 0.19322311
15.43147254 0.193119379
15.43484613 0.193015648
15.43818563 0.192911917
15.44149194 0.192808186
15.44476591 0.192704455
15.44800839 0.192600724
15.45122014 0.192496993
15.45440196 0.192393262
15.45755455 0.192289531
15.46067864 0.1921858
15.46377489 0.192082069
15.46684397 0.191978338
15.46988651 0.191874607
15.47290311 0.191770876
15.47589437 0.191667145
15.47886084 0.191563414
15.48180307 0.191459684
15.4847216 0.191355953
15.48761693 0.191252222
15.49048955 0.191148491
15.49333995 0.19104476
15.49616858 0.190941029
15.4989759 0.190837298
15.50176233 0.190733567
15.50452829 0.190629836
15.50727419 0.190526105
15.51000043 0.190422374
15.51270738 0.190318643
15.51539542 0.190214912
15.51806491 0.190111181
15.52071618 0.19000745
15.52334959 0.189903719
15.52596546 0.189799988
15.52856412 0.189696257
15.53114586 0.189592526
15.533711 0.189488795
15.533711 0.189488795
15.57774234 0.187603672
15.6177289 0.18571855
15.65458642 0.183833428
15.68894408 0.181948306
15.72125457 0.180063183
15.75185563 0.178178061
15.78100666 0.176292939
15.80891175 0.174407816
15.83573476 0.172522694
15.86160952 0.170637572
15.88664699 0.168752449
15.91094036 0.166867327
15.9345688 0.164982205
15.95760032 0.163097082
15.98009379 0.16121196
16.00210071 0.159326838
16.02366641 0.157441715
16.04483109 0.155556593
16.06563065 0.153671471
16.08609737 0.151786348
16.10626038 0.149901226
16.1261462 0.148016104
16.14577903 0.146130981
16.1651811 0.144245859
16.18437294 0.142360737
16.20337357 0.140475614
16.22220072 0.138590492
16.24087099 0.13670537
16.25939996 0.134820247
16.27780238 0.132935125
16.29609221 0.131050003
16.31428276 0.12916488
16.33238675 0.127279758
16.35041642 0.125394636
16.36838356 0.123509514
16.38629961 0.121624391
16.4041757 0.119739269
16.42202269 0.117854147
16.43985125 0.115969024
16.45767188 0.114083902
16.47549498 0.11219878
16.49333089 0.110313657
16.51118989 0.108428535
16.52908229 0.106543413
16.54701848 0.10465829
16.5650089 0.102773168
16.58306417 0.100888046
16.60119504 0.099002923
16.61941254 0.097117801
16.63772791 0.095232679
16.65615275 0.093347556
16.67469899 0.091462434
16.69337899 0.089577312
16.71220561 0.087692189
16.73119219 0.085807067
16.75035274 0.083921945
16.76970188 0.082036822
16.78925505 0.0801517
16.80902848 0.078266578
16.82903938 0.076381455
16.84930599 0.074496333
16.86984774 0.072611211
16.89068536 0.070726088
16.91184106 0.068840966
16.93333868 0.066955844
16.95520389 0.065070721
16.97746446 0.063185599
17.00015047 0.061300477
17.02329465 0.059415355
17.04693269 0.057530232
17.0711037 0.05564511
17.09585067 0.053759988
17.12122102 0.051874865
17.14726731 0.049989743
17.174048 0.048104621
17.20162846 0.046219498
17.23008209 0.044334376
17.25949177 0.042449254
17.28995158 0.040564131
17.32156895 0.038679009
17.35446738 0.036793887
17.38878977 0.034908764
17.42470277 0.033023642
17.4624024 0.03113852
17.50212138 0.029253397
17.54413893 0.027368275
17.58879418 0.025483153
17.63650467 0.02359803
17.6877927 0.021712908
17.74332371 0.019827786
17.80396369 0.017942663
17.87086865 0.016057541
17.94562973 0.014172419
18.03052304 0.012287296
18.12897043 0.010402174
18.24646808 0.008517052
18.39269108 0.006631929
18.58719856 0.004746807
18.8802952 0.002861685
19.50099059 0.000976563
19.50099059 0.000976563
19.50678821 0.000966797
19.51264465 0.000957031
19.51856113 0.000947266
19.5245389 0.0009375
19.53057922 0.000927734
19.53668344 0.000917969
19.54285291 0.000908203
19.54908905 0.000898438
19.55539331 0.000888672
19.56176721 0.000878906
19.56821229 0.000869141
19.57473016 0.000859375
19.58132249 0.000849609
19.587991 0.000839844
19.59473748 0.000830078
19.60156376 0.000820313
19.60847177 0.000810547
19.61546347 0.000800781
19.62254093 0.000791016
19.62970628 0.00078125
19.63696172 0.000771484
19.64430956 0.000761719
19.65175218 0.000751953
19.65929205 0.000742188
19.66693176 0.000732422
19.67467398 0.000722656
19.68252152 0.000712891
19.69047726 0.000703125
19.69854425 0.000693359
19.70672564 0.000683594
19.71502472 0.000673828
19.72344494 0.000664063
19.73198988 0.000654297
19.74066329 0.000644531
19.74946911 0.000634766
19.75841145 0.000625
19.7674946 0.000615234
19.77672308 0.000605469
19.78610161 0.000595703
19.79563516 0.000585938
19.80532895 0.000576172
19.81518845 0.000566406
19.82521944 0.000556641
19.83542799 0.000546875
19.84582049 0.000537109
19.85640372 0.000527344
19.86718479 0.000517578
19.87817124 0.000507813
19.88937107 0.000498047
19.90079271 0.000488281
19.91244513 0.000478516
19.92433785 0.00046875
19.93648099 0.000458984
19.94888532 0.000449219
19.96156232 0.000439453
19.97452424 0.000429688
19.98778418 0.000419922
20.00135617 0.000410156
20.01525524 0.000400391
20.02949754 0.000390625
20.04410047 0.000380859
20.05908275 0.000371094
20.07446462 0.000361328
20.09026799 0.000351563
20.10651661 0.000341797
20.12323631 0.000332031
20.14045525 0.000322266
20.15820415 0.0003125
20.1765167 0.000302734
20.19542989 0.000292969
20.21498448 0.000283203
20.2352255 0.000273438
20.25620292 0.000263672
20.27797235 0.000253906
20.30059594 0.000244141
20.32414343 0.000234375
20.34869348 0.000224609
20.37433522 0.000214844
20.40117023 0.000205078
20.42931496 0.000195313
20.45890379 0.000185547
20.49009296 0.000175781
20.52306554 0.000166016
20.55803795 0.00015625
20.59526862 0.000146484
20.63506954 0.000136719
20.6778221 0.000126953
20.72399932 0.000117188
20.77419772 0.000107422
20.82918459 9.76563E-05
20.88997029 8.78906E-05
20.95792359 0.000078125
21.03496421 6.83594E-05
21.12390382 5.85938E-05
21.22909987 4.88281E-05
21.35785079 3.90625E-05
21.52384436 2.92969E-05
21.75780658 1.95325E-05
22.15770541 4.54294E-05
22.463337 0.002403774
22.463337 0.002403774
22.51153037 0.00388532
22.53778416 0.004963289
22.55616904 0.00585213
22.57043806 0.006625573
22.58215872 0.007319263
22.59213934 0.007953618
22.60085287 0.008541614
22.60860058 0.0090921
22.61558658 0.009611429
22.62195569 0.010104344
22.62781453 0.010574493
22.63324389 0.01102476
22.63830656 0.011457465
22.64305227 0.01187451
22.64752116 0.012277477
22.65174606 0.0126677
22.65575422 0.013046313
22.65956848 0.013414293
22.6632082 0.013772485
22.66668992 0.014121631
22.67002791 0.014462381
22.67323454 0.014795312
22.67632065 0.015120937
22.67929574 0.015439717
22.68216821 0.015752066
22.68494555 0.016058355
22.68763442 0.016358925
22.69024079 0.016654083
22.69277006 0.016944112
22.69522708 0.017229268
22.69761626 0.01750979
22.6999416 0.017785895
22.70220677 0.018057786
22.7044151 0.018325649
22.70656967 0.018589657
22.70867329 0.018849973
22.71072856 0.019106746
22.71273789 0.019360118
22.7147035 0.019610219
22.71662745 0.019857172
22.71851167 0.020101094
22.72035792 0.020342093
22.72216789 0.020580272
22.72394312 0.020815726
22.72568507 0.021048548
22.7273951 0.021278823
22.7290745 0.021506633
22.73072446 0.021732055
22.73234612 0.021955163
22.73394054 0.022176027
22.73550873 0.022394711
22.73705164 0.022611281
22.73857017 0.022825795
22.74006516 0.023038311
22.74153743 0.023248884
22.74298773 0.023457565
22.74441679 0.023664406
22.7458253 0.023869452
22.74721392 0.024072752
22.74858326 0.024274347
22.74993393 0.02447428
22.75126648 0.024672592
22.75258146 0.024869321
22.75387939 0.025064504
22.75516075 0.025258178
22.75642602 0.025450376
22.75767565 0.025641131
22.75891007 0.025830476
22.7601297 0.026018442
22.76133493 0.026205057
22.76252615 0.026390351
22.76370371 0.026574351
22.76486797 0.026757084
22.76601927 0.026938575
22.76715793 0.027118849
22.76828427 0.027297931
22.76939857 0.027475844
22.77050114 0.02765261
22.77159225 0.027828251
22.77267217 0.028002788
22.77374116 0.028176242
22.77479947 0.028348633
22.77584733 0.028519979
22.77688499 0.0286903
22.77791267 0.028859613
22.77893058 0.029027937
22.77993894 0.029195288
22.78093794 0.029361683
22.78192779 0.029527138
22.78290868 0.029691669
22.78388079 0.02985529
22.78484429 0.030018018
22.78579937 0.030179866
22.78674619 0.030340848
22.78768491 0.030500979
22.78861569 0.03066027
22.78953868 0.030818736
22.79045404 0.030976389
22.7913619 0.031133242
22.79226241 0.031289306
22.79226241 0.031289306
22.81714464 0.035790273
22.8377192 0.039783281
22.85541423 0.043408631
22.87103689 0.04675188
22.88509033 0.049869768
22.89791051 0.052802216
22.9097335 0.055578572
22.92073188 0.058221165
22.93103585 0.06074745
22.94074618 0.063171378
22.94994259 0.065504311
22.95868924 0.067755649
22.96703863 0.069933271
22.97503427 0.072043861
22.98271267 0.074093147
22.99010473 0.076086085
22.99723694 0.07802699
23.00413209 0.079919655
23.01081001 0.081767431
23.01728805 0.083573294
23.02358146 0.085339906
23.02970376 0.087069657
23.03566695 0.088764703
23.04148178 0.090426996
23.04715788 0.09205831
23.05270395 0.093660265
23.05812784 0.095234344
23.06343669 0.096781906
23.06863699 0.098304206
23.07373469 0.099802399
23.07873522 0.101277556
23.08364357 0.102730671
23.08846435 0.104162665
23.0932018 0.105574401
23.09785986 0.106966679
23.10244216 0.108340252
23.10695209 0.109695821
23.1113928 0.111034049
23.11576722 0.112355554
23.12007811 0.11366092
23.12432803 0.114950699
23.12851938 0.116225409
23.13265442 0.117485542
23.13673527 0.118731562
23.14076394 0.11996391
23.14474229 0.121183004
23.14867211 0.12238924
23.15255508 0.123582995
23.15639278 0.124764629
23.16018671 0.125934482
23.1639383 0.127092881
23.1676489 0.128240138
23.17131978 0.129376548
23.17495218 0.130502396
23.17854724 0.131617953
23.18210609 0.13272348
23.18562976 0.133819225
23.18911926 0.134905428
23.19257556 0.135982318
23.19599957 0.137050114
23.19939216 0.138109029
23.20275418 0.139159265
23.20608643 0.140201019
23.20938968 0.141234478
23.21266466 0.142259823
23.21591209 0.14327723
23.21913264 0.144286867
23.22232697 0.145288896
23.22549571 0.146283474
23.22863945 0.147270753
23.23175878 0.148250879
23.23485426 0.149223993
23.23792642 0.150190233
23.2409758 0.15114973
23.24400288 0.152102613
23.24700815 0.153049005
23.24999207 0.153989028
23.25295511 0.154922796
23.25589768 0.155850424
23.25882022 0.15677202
23.26172312 0.157687692
23.26460679 0.158597541
23.26747159 0.159501668
23.27031791 0.160400171
23.2731461 0.161293143
23.27595649 0.162180677
23.27874944 0.163062861
23.28152526 0.163939783
23.28428426 0.164811528
23.28702676 0.165678176
23.28975304 0.166539809
23.29246341 0.167396504
23.29515813 0.168248336
23.29783747 0.169095381
23.30050172 0.16993771
23.30315111 0.170775393
23.3057859 0.171608498
23.30840633 0.172437093
23.31101263 0.173261242
23.31360505 0.174081009
23.31360505 0.174081009
23.52281634 0.239662278
23.68324053 0.288261831
23.81880689 0.327707332
23.93858907 0.361157707
24.04724121 0.390279315
24.14754725 0.416084911
24.24133565 0.439247348
24.32988511 0.460241974
24.41413084 0.479420036
24.49478044 0.497050127
24.57238339 0.51334325
24.64737529 0.528468809
24.72010833 0.542565267
24.79087007 0.555747508
24.85989948 0.568112069
24.92739721 0.579740964
24.99353071 0.59070453
25.058446 0.601063595


==> donnees/Prob2.dat <==
x y
0 1
0.022179123 0.990009766
0.04436306 0.980019531
0.066556627 0.970029297
0.088764638 0.960039063
0.110991908 0.950048828
0.133243252 0.940058594
0.155523486 0.930068359
0.177837428 0.920078125
0.200189897 0.910087891
0.222585716 0.900097656
0.245029709 0.890107422
0.267526711 0.880117188
0.290081561 0.870126953
0.312699108 0.860136719
0.335384215 0.850146484
0.358141761 0.84015625
0.380976642 0.830166016
0.40389378 0.820175781
0.426898124 0.810185547
0.449994656 0.800195313
0.473188398 0.790205078
0.496484418 0.780214844
0.519887836 0.770224609
0.543403833 0.760234375
0.56703766 0.750244141
0.590794648 0.740253906
0.614680214 0.730263672
0.638699881 0.720273438
0.662859278 0.710283203
0.687164166 0.700292969
0.71162044 0.690302734
0.736234154 0.6803125
0.761011529 0.670322266
0.785958977 0.660332031
0.811083115 0.650341797
0.836390784 0.640351563
0.861889075 0.630361328
0.887585346 0.620371094
0.913487248 0.610380859
0.939602751 0.600390625
0.96594017 0.590400391
0.992508191 0.580410156
1.019315909 0.570419922
1.046372853 0.560429688
1.073689026 0.550439453
1.10127494 0.540449219
1.129141659 0.530458984
1.15730084 0.52046875
1.185764786 0.510478516
1.214546488 0.500488281
1.243659691 0.490498047
1.273118948 0.480507813
1.302939693 0.470517578
1.333138312 0.460527344
1.363732224 0.450537109
1.394739976 0.440546875
1.426181343 0.430556641
1.458077439 0.420566406
1.490450852 0.410576172
1.523325779 0.400585938
1.556728197 0.390595703
1.590686039 0.380605469
1.625229411 0.370615234
1.660390827 0.360625
1.696205478 0.350634766
1.732711549 0.340644531
1.769950575 0.330654297
1.807967852 0.320664063
1.846812915 0.310673828
1.886540089 0.300683594
1.927209135 0.290693359
1.968886002 0.280703125
2.011643712 0.270712891
2.055563414 0.260722656
2.100735637 0.250732422
2.147261794 0.240742188
2.195256011 0.230751953
2.244847362 0.220761719
2.296182625 0.210771484
2.349429727 0.20078125
2.404782078 0.190791016
2.462464086 0.180800781
2.522738259 0.170810547
2.585914458 0.160820313
2.652362103 0.150830078
2.722526549 0.140839844
2.796951437 0.130849609
2.876309917 0.120859375
2.961449401 0.110869141
3.053457721 0.100878906
3.153764405 0.090888672
3.264301904 0.080898438
3.387774169 0.070908203
3.528130071 0.060917969
3.691463799 0.050927734
3.887917364 0.0409375
4.136319459 0.030947266
4.478157664 0.020957031
5.039973499 0.010966797
7.126371445 0.000976563
7.126371445 0.000976563
7.135050933 0.000966797
7.143818668 0.000957031
7.152676459 0.000947266
7.161626174 0.0009375
7.170669739 0.000927734
7.179809138 0.000917969
7.189046424 0.000908203
7.198383712 0.000898438
7.207823188 0.000888672
7.217367111 0.000878906
7.227017815 0.000869141
7.236777713 0.000859375
7.246649301 0.000849609
7.256635162 0.000839844
7.266737969 0.000830078
7.27696049 0.000820313
7.287305593 0.000810547
7.297776249 0.000800781
7.308375541 0.000791016
7.319106664 0.00078125
7.329972936 0.000771484
7.3409778 0.000761719
7.352124835 0.000751953
7.363417759 0.000742188
7.374860437 0.000732422
7.386456891 0.000722656
7.398211308 0.000712891
7.410128047 0.000703125
7.422211651 0.000693359
7.434466858 0.000683594
7.446898607 0.000673828
7.459512057 0.000664063
7.472312596 0.000654297
7.485305855 0.000644531
7.498497722 0.000634766
7.511894361 0.000625
7.525502225 0.000615234
7.539328081 0.000605469
7.553379022 0.000595703
7.567662495 0.000585938
7.582186322 0.000576172
7.596958726 0.000566406
7.611988358 0.000556641
7.627284331 0.000546875
7.642856247 0.000537109
7.658714237 0.000527344
7.674869001 0.000517578
7.691331848 0.000507813
7.708114746 0.000498047
7.725230373 0.000488281
7.742692175 0.000478516
7.760514428 0.00046875
7.77871231 0.000458984
7.797301975 0.000449219
7.816300646 0.000439453
7.835726703 0.000429688
7.855599793 0.000419922
7.875940954 0.000410156
7.896772743 0.000400391
7.918119388 0.000390625
7.940006961 0.000380859
7.962463569 0.000371094
7.985519567 0.000361328
8.009207813 0.000351563
8.033563943 0.000341797
8.058626699 0.000332031
8.084438297 0.000322266
8.111044853 0.0003125
8.138496884 0.000302734
8.166849876 0.000292969
8.196164962 0.000283203
8.226509708 0.000273438
8.257959052 0.000263672
8.290596409 0.000253906
8.324515 0.000244141
8.359819454 0.000234375
8.396627748 0.000224609
8.435073583 0.000214844
8.475309322 0.000205078
8.51750964 0.000195313
8.561876122 0.000185547
8.608643108 0.000175781
8.6580852 0.000166016
8.710527053 0.00015625
8.766356298 0.000146484
8.826040911 0.000136719
8.890152991 0.000126953
8.959402061 0.000117188
9.034682914 0.000107422
9.117146458 9.76563E-05
9.208308255 8.78906E-05
9.310221465 0.000078125
9.425765641 6.83594E-05
9.559158316 5.85938E-05
9.716935647 4.88281E-05
9.910045283 3.90625E-05
10.15901889 2.92969E-05
10.50994549 1.95313E-05
11.10988973 9.76563E-06
14.36260835 0.000477604
14.36260835 0.000477604
14.4927342 0.001386705
14.53585321 0.001907855
14.56311468 0.00231529
14.58328988 0.002661355
14.59940002 0.002967482
14.61285891 0.003244942
14.62444582 0.003500534
14.63463734 0.003738732
14.64374682 0.003962665
14.65199165 0.004174624
14.65952895 0.004376345
14.66647613 0.004569181
14.67292326 0.004754211
14.678941 0.004932313
14.68458584 0.005104212
14.68990367 0.005270512
14.69493229 0.005431727
14.69970321 0.005588298
14.704243 0.005740603
14.70857427 0.005888973
14.7127164 0.006033699
14.71668616 0.006175035
14.72049816 0.00631321
14.72416519 0.006448427
14.72769853 0.006580867
14.73110817 0.006710696
14.73440301 0.006838061
14.73759099 0.006963097
14.74067927 0.007085929
14.74367428 0.007206668
14.74658184 0.007325418
14.74940724 0.007442274
14.7521553 0.007557323
14.75483041 0.007670648
14.7574366 0.007782324
14.75997756 0.007892419
14.7624567 0.008001
14.76487715 0.008108128
14.76724181 0.008213859
14.76955338 0.008318246
14.77181435 0.008421339
14.77402703 0.008523186
14.77619359 0.00862383
14.77831605 0.008723313
14.78039629 0.008821674
14.78243607 0.008918951
14.78443705 0.009015178
14.78640079 0.009110389
14.78832875 0.009204615
14.79022229 0.009297886
14.79208271 0.009390231
14.79391124 0.009481677
14.79570904 0.009572248
14.79747718 0.009661971
14.79921672 0.009750868
14.80092862 0.009838962
14.80261382 0.009926275
14.80427319 0.010012825
14.80590759 0.010098634
14.8075178 0.01018372
14.80910458 0.010268101
14.81066867 0.010351794
14.81221074 0.010434815
14.81373145 0.010517181
14.81523144 0.010598907
14.81671131 0.010680007
14.81817163 0.010760496
14.81961295 0.010840387
14.8210358 0.010919694
14.82244067 0.010998428
14.82382807 0.011076603
14.82519844 0.01115423
14.82655224 0.01123132
14.82788989 0.011307885
14.8292118 0.011383934
14.83051838 0.011459479
14.83181 0.011534528
14.83308702 0.011609093
14.8343498 0.011683181
14.83559868 0.011756802
14.83683399 0.011829965
14.83805604 0.011902678
14.83926514 0.01197495
14.84046158 0.012046787
14.84164564 0.012118199
14.84281761 0.012189192
14.84397774 0.012259774
14.84512629 0.012329952
14.84626352 0.012399732
14.84738965 0.012469122
14.84850493 0.012538127
14.84960957 0.012606755
14.8507038 0.012675011
14.85178782 0.012742901
14.85286185 0.012810431
14.85392607 0.012877607
14.85498069 0.012944434
14.85602588 0.013010918
14.85706183 0.013077063
14.85808872 0.013142876
14.85808872 0.013142876
14.91757845 0.017387619
14.95801699 0.020782029
14.98919222 0.023694385
15.01481237 0.026285399
15.03670255 0.028642407
15.05590247 0.030819143
15.07306336 0.03285146
15.08862146 0.034764694
15.10288391 0.036577536
15.11607557 0.038304242
15.1283662 0.03995598
15.1398873 0.041541695
15.15074288 0.043068679
15.1610167 0.044542973
15.17077727 0.045969647
15.18008136 0.047353005
15.18897659 0.048696738
15.19750329 0.050004042
15.20569596 0.051277702
15.2135843 0.052520168
15.22119416 0.053733602
15.2285481 0.054919929
15.23566598 0.056080869
15.24256536 0.057217969
15.24926187 0.058332621
15.25576944 0.05942609
15.2621006 0.060499524
15.26826661 0.061553972
15.27427767 0.062590393
15.28014303 0.063609668
15.28587109 0.064612609
15.29146954 0.065599965
15.29694543 0.06657243
15.3023052 0.067530646
15.3075548 0.068475214
15.31269971 0.069406689
15.31774501 0.070325591
15.32269539 0.071232409
15.32755522 0.072127597
15.33232854 0.073011584
15.33701915 0.073884771
15.34163057 0.074747537
15.3461661 0.075600239
15.35062884 0.076443214
15.35502168 0.07727678
15.35934735 0.078101239
15.3636084 0.078916876
15.36780725 0.079723962
15.37194617 0.080522754
15.37602732 0.081313497
15.38005272 0.082096423
15.38402429 0.082871754
15.38794384 0.083639701
15.39181312 0.084400466
15.39563374 0.085154241
15.39940728 0.085901211
15.40313521 0.086641551
15.40681893 0.087375431
15.41045979 0.088103011
15.41405906 0.088824447
15.41761797 0.089539887
15.42113769 0.090249474
15.42461932 0.090953345
15.42806393 0.091651632
15.43147254 0.09234446
15.43484613 0.093031954
15.43818563 0.093714229
15.44149194 0.094391399
15.44476591 0.095063573
15.44800839 0.095730857
15.45122014 0.096393353
15.45440196 0.097051157
15.45755455 0.097704366
15.46067864 0.09835307
15.46377489 0.098997359
15.46684397 0.099637318
15.46988651 0.10027303
15.47290311 0.100904575
15.47589437 0.101532032
15.47886084 0.102155475
15.48180307 0.102774978
15.4847216 0.103390611
15.48761693 0.104002444
15.49048955 0.104610543
15.49333995 0.105214973
15.49616858 0.105815796
15.4989759 0.106413075
15.50176233 0.107006868
15.50452829 0.107597233
15.50727419 0.108184227
15.51000043 0.108767904
15.51270738 0.109348316
15.51539542 0.109925517
15.51806491 0.110499556
15.52071618 0.111070482
15.52334959 0.111638344
15.52596546 0.112203187
15.52856412 0.112765058
15.53114586 0.113324
15.533711 0.113880056
15.533711 0.113880056
15.57774234 0.123527392
15.6177289 0.13243399
15.65458642 0.140740811
15.68894408 0.148548754
15.72125457 0.155933007
15.75185563 0.162951399
15.78100666 0.169649551
15.80891175 0.176064218
15.83573476 0.182225528
15.86160952 0.188158556
15.88664699 0.193884435
15.91094036 0.19942118
15.9345688 0.204784296
15.95760032 0.209987244
15.98009379 0.215041804
16.00210071 0.219958354
16.02366641 0.224746095
16.04483109 0.229413232
16.06563065 0.233967118
16.08609737 0.238414375
16.10626038 0.242760992
16.1261462 0.247012406
16.14577903 0.251173574
16.1651811 0.255249028
16.18437294 0.259242927
16.20337357 0.263159099
16.22220072 0.267001073
16.24087099 0.270772117
16.25939996 0.274475259
16.27780238 0.278113317
16.29609221 0.281688913
16.31428276 0.285204495
16.33238675 0.288662355
16.35041642 0.292064636
16.36838356 0.295413354
16.38629961 0.2987104
16.4041757 0.301957558
16.42202269 0.305156508
16.43985125 0.308308837
16.45767188 0.311416046
16.47549498 0.314479555
16.49333089 0.317500712
16.51118989 0.320480795
16.52908229 0.323421017
16.54701848 0.326322535
16.5650089 0.329186448
16.58306417 0.332013804
16.60119504 0.334805602
16.61941254 0.337562799
16.63772791 0.340286306
16.65615275 0.342976996
16.67469899 0.345635704
16.69337899 0.348263232
16.71220561 0.350860346
16.73119219 0.353427784
16.75035274 0.355966251
16.76970188 0.358476428
16.78925505 0.360958968
16.80902848 0.363414499
16.82903938 0.365843626
16.84930599 0.368246933
16.86984774 0.370624979
16.89068536 0.372978308
16.91184106 0.375307442
16.93333868 0.377612885
16.95520389 0.379895125
16.97746446 0.382154633
17.00015047 0.384391864
17.02329465 0.386607259
17.04693269 0.388801244
17.0711037 0.390974232
17.09585067 0.393126622
17.12122102 0.395258802
17.14726731 0.397371148
17.174048 0.399464025
17.20162846 0.401537784
17.23008209 0.40359277
17.25949177 0.405629315
17.28995158 0.407647743
17.32156895 0.409648368
17.35446738 0.411631495
17.38878977 0.413597423
17.42470277 0.415546439
17.4624024 0.417478824
17.50212138 0.419394853
17.54413893 0.421294792
17.58879418 0.423178899
17.63650467 0.425047427
17.6877927 0.426900624
17.74332371 0.428738728
17.80396369 0.430561973
17.87086865 0.432370588
17.94562973 0.434164795
18.03052304 0.435944811
18.12897043 0.437710849
18.24646808 0.439463114
18.39269108 0.441201808
18.58719856 0.44292713
18.8802952 0.444639272
19.50099059 0.446338422
19.50099059 0.446338422
19.50678821 0.44634719
19.51264465 0.446355959
19.51856113 0.446364727
19.5245389 0.446373494
19.53057922 0.446382262
19.53668344 0.446391029
19.54285291 0.446399795
19.54908905 0.446408562
19.55539331 0.446417328
19.56176721 0.446426093
19.56821229 0.446434858
19.57473016 0.446443623
19.58132249 0.446452388
19.587991 0.446461152
19.59473748 0.446469916
19.60156376 0.44647868
19.60847177 0.446487443
19.61546347 0.446496206
19.62254093 0.446504968
19.62970628 0.44651373
19.63696172 0.446522492
19.64430956 0.446531254
19.65175218 0.446540015
19.65929205 0.446548776
19.66693176 0.446557536
19.67467398 0.446566296
19.68252152 0.446575056
19.69047726 0.446583816
19.69854425 0.446592575
19.70672564 0.446601333
19.71502472 0.446610092
19.72344494 0.44661885
19.73198988 0.446627608
19.74066329 0.446636365
19.74946911 0.446645122
19.75841145 0.446653879
19.7674946 0.446662635
19.77672308 0.446671391
19.78610161 0.446680147
19.79563516 0.446688902
19.80532895 0.446697657
19.81518845 0.446706412
19.82521944 0.446715166
19.83542799 0.44672392
19.84582049 0.446732674
19.85640372 0.446741427
19.86718479 0.44675018
19.87817124 0.446758933
19.88937107 0.446767685
19.90079271 0.446776437
19.91244513 0.446785188
19.92433785 0.446793939
19.93648099 0.44680269
19.94888532 0.446811441
19.96156232 0.446820191
19.97452424 0.446828941
19.98778418 0.44683769
20.00135617 0.44684644
20.01525524 0.446855188
20.02949754 0.446863937
20.04410047 0.446872685
20.05908275 0.446881433
20.07446462 0.44689018
20.09026799 0.446898927
20.10651661 0.446907674
20.12323631 0.446916421
20.14045525 0.446925167
20.15820415 0.446933912
20.1765167 0.446942658
20.19542989 0.446951403
20.21498448 0.446960148
20.2352255 0.446968892
20.25620292 0.446977636
20.27797235 0.44698638
20.30059594 0.446995123
20.32414343 0.447003866
20.34869348 0.447012609
20.37433522 0.447021351
20.40117023 0.447030093
20.42931496 0.447038835
20.45890379 0.447047576
20.49009296 0.447056317
20.52306554 0.447065057
20.55803795 0.447073798
20.59526862 0.447082538
20.63506954 0.447091277
20.6778221 0.447100017
20.72399932 0.447108755
20.77419772 0.447117494
20.82918459 0.447126232
20.88997029 0.44713497
20.95792359 0.447143708
21.03496421 0.447152445
21.12390382 0.447161182
21.22909987 0.447169918
21.35785079 0.447178654
21.52384436 0.44718739
21.75780658 0.447196126
22.15770541 0.447204861
22.463337 0.447213596
22.463337 0.447213596
22.51153037 0.44722233
22.53778416 0.447231064
22.55616904 0.447239798
22.57043806 0.447248532
22.58215872 0.447257265
22.59213934 0.447265997
22.60085287 0.44727473
22.60860058 0.447283462
22.61558658 0.447292194
22.62195569 0.447300925
22.62781453 0.447309656
22.63324389 0.447318387
22.63830656 0.447327117
22.64305227 0.447335847
22.64752116 0.447344577
22.65174606 0.447353306
22.65575422 0.447362035
22.65956848 0.447370764
22.6632082 0.447379492
22.66668992 0.44738822
22.67002791 0.447396948
22.67323454 0.447405675
22.67632065 0.447414402
22.67929574 0.447423129
22.68216821 0.447431855
22.68494555 0.447440581
22.68763442 0.447449307
22.69024079 0.447458032
22.69277006 0.447466757
22.69522708 0.447475481
22.69761626 0.447484206
22.6999416 0.44749293
22.70220677 0.447501653
22.7044151 0.447510376
22.70656967 0.447519099
22.70867329 0.447527822
22.71072856 0.447536544
22.71273789 0.447545266
22.7147035 0.447553987
22.71662745 0.447562709
22.71851167 0.447571429
22.72035792 0.44758015
22.72216789 0.44758887
22.72394312 0.44759759
22.72568507 0.447606309
22.7273951 0.447615029
22.7290745 0.447623747
22.73072446 0.447632466
22.73234612 0.447641184
22.73394054 0.447649902
22.73550873 0.447658619
22.73705164 0.447667336
22.73857017 0.447676053
22.74006516 0.44768477
22.74153743 0.447693486
22.74298773 0.447702201
22.74441679 0.447710917
22.7458253 0.447719632
22.74721392 0.447728347
22.74858326 0.447737061
22.74993393 0.447745775
22.75126648 0.447754489
22.75258146 0.447763202
22.75387939 0.447771915
22.75516075 0.447780628
22.75642602 0.44778934
22.75767565 0.447798052
22.75891007 0.447806764
22.7601297 0.447815475
22.76133493 0.447824186
22.76252615 0.447832897
22.76370371 0.447841607
22.76486797 0.447850317
22.76601927 0.447859027
22.76715793 0.447867736
22.76828427 0.447876445
22.76939857 0.447885153
22.77050114 0.447893862
22.77159225 0.44790257
22.77267217 0.447911277
22.77374116 0.447919985
22.77479947 0.447928691
22.77584733 0.447937398
22.77688499 0.447946104
22.77791267 0.44795481
22.77893058 0.447963516
22.77993894 0.447972221
22.78093794 0.447980926
22.78192779 0.44798963
22.78290868 0.447998335
22.78388079 0.448007038
22.78484429 0.448015742
22.78579937 0.448024445
22.78674619 0.448033148
22.78768491 0.44804185
22.78861569 0.448050553
22.78953868 0.448059255
22.79045404 0.448067956
22.7913619 0.448076657
22.79226241 0.448085358
22.79226241 0.448085358
22.81714464 0.448354915
22.8377192 0.448624148
22.85541423 0.448893056
22.87103689 0.449161642
22.88509033 0.449429904
22.89791051 0.449697845
22.9097335 0.449965465
22.92073188 0.450232764
22.93103585 0.450499744
22.94074618 0.450766404
22.94994259 0.451032747
22.95868924 0.451298771
22.96703863 0.451564479
22.97503427 0.451829871
22.98271267 0.452094947
22.99010473 0.452359709
22.99723694 0.452624156
23.00413209 0.45288829
23.01081001 0.453152112
23.01728805 0.453415621
23.02358146 0.453678819
23.02970376 0.453941707
23.03566695 0.454204284
23.04148178 0.454466553
23.04715788 0.454728512
23.05270395 0.454990164
23.05812784 0.455251509
23.06343669 0.455512547
23.06863699 0.455773279
23.07373469 0.456033706
23.07873522 0.456293828
23.08364357 0.456553647
23.08846435 0.456813162
23.0932018 0.457072374
23.09785986 0.457331285
23.10244216 0.457589895
23.10695209 0.457848203
23.1113928 0.458106212
23.11576722 0.458363921
23.12007811 0.458621332
23.12432803 0.458878445
23.12851938 0.45913526
23.13265442 0.459391778
23.13673527 0.459648001
23.14076394 0.459903927
23.14474229 0.460159559
23.14867211 0.460414897
23.15255508 0.460669941
23.15639278 0.460924692
23.16018671 0.46117915
23.1639383 0.461433317
23.1676489 0.461687193
23.17131978 0.461940778
23.17495218 0.462194073
23.17854724 0.462447079
23.18210609 0.462699796
23.18562976 0.462952225
23.18911926 0.463204366
23.19257556 0.463456221
23.19599957 0.463707789
23.19939216 0.463959072
23.20275418 0.464210069
23.20608643 0.464460783
23.20938968 0.464711212
23.21266466 0.464961357
23.21591209 0.465211221
23.21913264 0.465460801
23.22232697 0.465710101
23.22549571 0.465959119
23.22863945 0.466207857
23.23175878 0.466456315
23.23485426 0.466704494
23.23792642 0.466952394
23.2409758 0.467200017
23.24400288 0.467447361
23.24700815 0.467694429
23.24999207 0.46794122
23.25295511 0.468187736
23.25589768 0.468433976
23.25882022 0.468679942
23.26172312 0.468925633
23.26460679 0.469171051
23.26747159 0.469416196
23.27031791 0.469661069
23.2731461 0.469905669
23.27595649 0.470149998
23.27874944 0.470394057
23.28152526 0.470637845
23.28428426 0.470881363
23.28702676 0.471124613
23.28975304 0.471367593
23.29246341 0.471610306
23.29515813 0.471852751
23.29783747 0.472094929
23.30050172 0.472336841
23.30315111 0.472578487
23.3057859 0.472819867
23.30840633 0.473060982
23.31101263 0.473301834
23.31360505 0.473542421
23.31360505 0.473542421
23.52281634 0.495933389
23.68324053 0.51621279
23.81880689 0.534708826
23.93858907 0.551677285
24.04724121 0.567322046
24.14754725 0.581808642
24.24133565 0.595273524
24.32988511 0.607830686
24.41413084 0.619576328
24.49478044 0.630592624
24.57238339 0.640950157
24.64737529 0.650709831
24.72010833 0.659925536
24.79087007 0.668643592
24.85989948 0.676905545
24.92739721 0.684748743
24.99353071 0.692203724
25.058446 0.699301703


==> donnees/Probgrandlmu.dat <==
x y
0 1
0.05914299 0.990808984
0.118290795 0.981617969
0.177448229 0.972426953
0.236620107 0.963235938
0.295811244 0.954044922
0.355026455 0.944853906
0.414270557 0.935662891
0.473548366 0.926471875
0.532864702 0.917280859
0.592224387 0.908089844
0.651632248 0.898898828
0.711093117 0.889707813
0.770611834 0.880516797
0.830193249 0.871325781
0.889842223 0.862134766
0.949563636 0.85294375
1.009362384 0.843752734
1.06924339 0.834561719
1.129211601 0.825370703
1.189272 0.816179688
1.249429609 0.806988672
1.309689496 0.797797656
1.370056781 0.788606641
1.430536645 0.779415625
1.49113434 0.770224609
1.551855194 0.761033594
1.612704628 0.751842578
1.673688162 0.742651563
1.734811427 0.733460547
1.796080181 0.724269531
1.857500323 0.715078516
1.919077904 0.7058875
1.980819146 0.696696484
2.042730462 0.687505469
2.104818466 0.678314453
2.167090003 0.669123438
2.229552161 0.659932422
2.292212299 0.650741406
2.355078069 0.641550391
2.418157439 0.632359375
2.481458724 0.623168359
2.544990613 0.613977344
2.608762198 0.604786328
2.67278301 0.595595313
2.737063049 0.586404297
2.80161283 0.577213281
2.866443416 0.568022266
2.931566465 0.55883125
2.996994278 0.549640234
3.062739847 0.540449219
3.128816917 0.531258203
3.195240042 0.522067188
3.262024654 0.512876172
3.32918714 0.503685156
3.396744919 0.494494141
3.464716539 0.485303125
3.533121772 0.476112109
3.601981736 0.466921094
3.671319016 0.457730078
3.741157811 0.448539063
3.811524095 0.439348047
3.882445805 0.430157031
3.953953044 0.420966016
4.026078327 0.411775
4.098856845 0.402583984
4.172326783 0.393392969
4.246529676 0.384201953
4.32151082 0.375010938
4.397319751 0.365819922
4.474010792 0.356628906
4.551643706 0.347437891
4.630284439 0.338246875
4.710006017 0.329055859
4.790889586 0.319864844
4.873025676 0.310673828
4.9565157 0.301482813
5.041473785 0.292291797
5.128029002 0.283100781
5.216328133 0.273909766
5.306539102 0.26471875
5.39885532 0.255527734
5.493501195 0.246336719
5.590739235 0.237145703
5.690879301 0.227954688
5.794290814 0.218763672
5.901419127 0.209572656
6.012807882 0.200381641
6.129130229 0.191190625
6.25123358 0.181999609
6.380205767 0.172808594
6.517476319 0.163617578
6.664977685 0.154426563
6.825413818 0.145235547
7.002733586 0.136044531
7.203031182 0.126853516
7.436448614 0.1176625
7.721814576 0.108471484
8.100616648 0.099280469
8.699396351 0.090089453
10.82275816 0.080898438
10.82275816 0.080898438
10.83147378 0.080889453
10.84027765 0.080880469
10.84917158 0.080871484
10.85815742 0.0808625
10.86723712 0.080853516
10.87641265 0.080844531
10.88568607 0.080835547
10.89505949 0.080826563
10.9045351 0.080817578
10.91411516 0.080808594
10.92380199 0.080799609
10.93359803 0.080790625
10.94350575 0.080781641
10.95352774 0.080772656
10.96366668 0.080763672
10.97392533 0.080754688
10.98430657 0.080745703
10.99481336 0.080736719
11.00544878 0.080727734
11.01621604 0.08071875
11.02711844 0.080709766
11.03815944 0.080700781
11.04934261 0.080691797
11.06067167 0.080682813
11.07215048 0.080673828
11.08378306 0.080664844
11.09557361 0.080655859
11.10752648 0.080646875
11.11964622 0.080637891
11.13193756 0.080628906
11.14440544 0.080619922
11.15705503 0.080610938
11.1698917 0.080601953
11.18292109 0.080592969
11.19614909 0.080583984
11.20958186 0.080575
11.22322586 0.080566016
11.23708785 0.080557031
11.25117492 0.080548047
11.26549453 0.080539063
11.28005449 0.080530078
11.29486302 0.080521094
11.30992879 0.080512109
11.32526089 0.080503125
11.34086894 0.080494141
11.35676306 0.080485156
11.37295396 0.080476172
11.38945294 0.080467188
11.40627197 0.080458203
11.42342373 0.080449219
11.44092167 0.080440234
11.45878005 0.08043125
11.47701407 0.080422266
11.49563987 0.080413281
11.51467467 0.080404297
11.53413686 0.080395313
11.55404608 0.080386328
11.57442338 0.080377344
11.5952913 0.080368359
11.61667408 0.080359375
11.63859778 0.080350391
11.66109052 0.080341406
11.68418265 0.080332422
11.70790703 0.080323438
11.73229929 0.080314453
11.75739818 0.080305469
11.78324591 0.080296484
11.8098886 0.0802875
11.83737677 0.080278516
11.86576589 0.080269531
11.89511711 0.080260547
11.92549799 0.080251563
11.95698347 0.080242578
11.98965696 0.080233594
12.02361168 0.080224609
12.05895227 0.080215625
12.09579669 0.080206641
12.13427866 0.080197656
12.17455053 0.080188672
12.21678698 0.080179688
12.2611896 0.080170703
12.30799272 0.080161719
12.35747094 0.080152734
12.40994893 0.08014375
12.46581431 0.080134766
12.52553505 0.080125781
12.58968326 0.080116797
12.65896847 0.080107813
12.73428545 0.080098828
12.81678513 0.080089844
12.90798306 0.080080859
13.0099324 0.080071875
13.12551271 0.080062891
13.25894152 0.080053906
13.41675498 0.080044922
13.60990075 0.080035938
13.8589105 0.080026953
14.20987322 0.080017969
14.8098536 0.080008984
18.06260835 0.080286563
18.06260835 0.080286563
18.19274059 0.08083147
18.23586599 0.081143608
18.26313384 0.081387516
18.28331543 0.081594604
18.29943196 0.081777727
18.31289724 0.081943651
18.32449054 0.082096454
18.33468844 0.08223882
18.34380431 0.082372627
18.35205552 0.08249925
18.35959922 0.08261973
18.36655278 0.082734879
18.3730063 0.082845345
18.37903042 0.082951654
18.38468165 0.083054241
18.39000587 0.083153468
18.39504087 0.083249645
18.39981818 0.083343035
18.40436437 0.083433866
18.40870202 0.083522335
18.41285053 0.083608618
18.41682668 0.083692868
18.42064507 0.08377522
18.42431849 0.083855798
18.42785821 0.08393471
18.43127424 0.084012054
18.43457547 0.084087921
18.43776984 0.08416239
18.44086451 0.084235537
18.4438659 0.084307428
18.44677985 0.084378125
18.44961164 0.084447687
18.45236608 0.084516164
18.45504758 0.084583607
18.45766016 0.084650059
18.46020751 0.084715564
18.46269303 0.08478016
18.46511987 0.084843884
18.46749092 0.08490677
18.46980888 0.08496885
18.47207623 0.085030154
18.4742953 0.085090709
18.47646825 0.085150543
18.4785971 0.085209681
18.48068372 0.085268145
18.48272989 0.085325959
18.48473726 0.085383143
18.48670739 0.085439717
18.48864173 0.0854957
18.49054166 0.08555111
18.49240847 0.085605965
18.49424339 0.08566028
18.49604757 0.08571407
18.49782211 0.085767352
18.49956803 0.085820138
18.50128632 0.085872442
18.5029779 0.085924276
18.50464367 0.085975654
18.50628445 0.086026587
18.50790104 0.086077086
18.50949422 0.086127162
18.51106469 0.086176826
18.51261314 0.086226086
18.51414025 0.086274953
18.51564663 0.086323436
18.51713288 0.086371544
18.51859959 0.086419285
18.5200473 0.086466667
18.52147653 0.086513699
18.52288779 0.086560387
18.52428157 0.08660674
18.52565833 0.086652763
18.52701852 0.086698465
18.52836256 0.086743851
18.52969086 0.086788928
18.53100382 0.086833703
18.53230183 0.08687818
18.53358524 0.086922366
18.53485441 0.086966267
18.53610968 0.087009887
18.53735137 0.087053233
18.53857981 0.087096308
18.5397953 0.087139118
18.54099812 0.087181669
18.54218858 0.087223963
18.54336693 0.087266007
18.54453345 0.087307803
18.54568839 0.087349358
18.546832 0.087390673
18.54796452 0.087431755
18.54908618 0.087472606
18.55019721 0.08751323
18.55129783 0.087553631
18.55238824 0.087593812
18.55346865 0.087633778
18.55453926 0.087673531
18.55560027 0.087713075
18.55665185 0.087752413
18.55769419 0.087791548
18.55872747 0.087830483
18.55872747 0.087830483
18.61869695 0.090335837
18.65961525 0.09233099
18.69127023 0.094036911
18.71737014 0.095550027
18.73974008 0.09692274
18.75941974 0.098187289
18.7770604 0.099365186
18.79309825 0.100471634
18.80784046 0.101517847
18.82151187 0.102512378
18.83428226 0.103461929
18.84628311 0.104371866
18.85761845 0.105246564
18.86837202 0.106089648
18.87861235 0.10690416
18.8883962 0.107692682
18.89777118 0.108457429
18.90677764 0.109200319
18.91545006 0.109923023
18.92381816 0.11062701
18.93190778 0.111313578
18.93974147 0.111983882
18.94733911 0.112638954
18.95471825 0.113279721
18.96189451 0.11390702
18.96888184 0.114521609
18.97569275 0.115124177
18.98233852 0.115715354
18.98882933 0.116295714
18.99517444 0.116865786
19.00138226 0.117426058
19.00746047 0.11797698
19.01341611 0.118518966
19.01925564 0.119052404
19.024985 0.119577652
19.03060967 0.120095044
19.03613472 0.120604894
19.04156486 0.121107492
19.04690444 0.121603112
19.05215752 0.122092012
19.05732788 0.122574432
19.06241906 0.123050599
19.06743435 0.123520728
19.07237684 0.12398502
19.07724944 0.124443668
19.08205486 0.124896851
19.08679567 0.12534474
19.09147427 0.1257875
19.09609295 0.126225282
19.10065385 0.126658236
19.10515901 0.127086499
19.10961033 0.127510205
19.11400964 0.127929481
19.11835867 0.128344447
19.12265906 0.12875522
19.12691235 0.12916191
19.13112003 0.129564622
19.13528351 0.129963457
19.13940412 0.130358513
19.14348315 0.130749882
19.14752182 0.131137654
19.15152129 0.131521914
19.15548268 0.131902744
19.15940705 0.132280223
19.16329541 0.132654428
19.16714876 0.133025431
19.17096801 0.133393304
19.17475408 0.133758114
19.17850781 0.134119926
19.18223004 0.134478804
19.18592155 0.134834809
19.18958312 0.135187999
19.19321547 0.135538432
19.19681931 0.135886162
19.20039532 0.136231243
19.20394416 0.136573726
19.20746645 0.136913661
19.21096281 0.137251096
19.21443382 0.137586077
19.21788004 0.137918651
19.22130203 0.13824886
19.22470032 0.138576748
19.2280754 0.138902355
19.23142778 0.139225722
19.23475794 0.139546887
19.23806633 0.139865889
19.2413534 0.140182764
19.24461958 0.140497548
19.2478653 0.140810274
19.25109096 0.141120978
19.25429695 0.141429692
19.25748366 0.141736447
19.26065146 0.142041275
19.2638007 0.142344206
19.26693173 0.142645269
19.27004489 0.142944494
19.27314052 0.143241907
19.27621893 0.143537537
19.27928043 0.14383141
19.28232532 0.144123552
19.28232532 0.144123552
19.33507536 0.149157904
19.3837806 0.153747814
19.42935681 0.157977858
19.47243316 0.161908574
19.51346235 0.165585077
19.5527821 0.169042063
19.59065182 0.172306906
19.6272756 0.175401657
19.6628173 0.178344394
19.69741075 0.181150162
19.73116691 0.183831641
19.76417897 0.186399639
19.79652611 0.188863459
19.82827631 0.191231179
19.85948848 0.193509866
19.89021409 0.195705747
19.92049847 0.197824343
19.95038184 0.199870577
19.9799001 0.201848859
20.00908551 0.203763165
20.03796721 0.205617086
20.06657172 0.207413885
20.09492324 0.209156537
20.123044 0.21084776
20.15095453 0.212490051
20.17867385 0.214085705
20.2062197 0.215636841
20.23360865 0.217145418
20.26085632 0.218613255
20.28797743 0.22004204
20.31498595 0.221433349
20.34189518 0.222788649
20.36871787 0.224109316
20.39546622 0.225396636
20.42215206 0.226651818
20.4487868 0.227875996
20.47538158 0.229070242
20.50194726 0.230235563
20.52849451 0.231372912
20.55503383 0.232483188
20.58157563 0.233567245
20.60813022 0.23462589
20.63470791 0.235659891
20.66131901 0.236669976
20.68797389 0.237656837
20.714683 0.238621136
20.74145696 0.2395635
20.76830652 0.240484531
20.79524271 0.2413848
20.82227677 0.242264855
20.8494203 0.24312522
20.87668523 0.243966396
20.90408393 0.244788864
20.93162923 0.245593084
20.95933451 0.246379497
20.98721374 0.247148529
21.01528158 0.247900586
21.04355343 0.248636061
21.07204556 0.249355331
21.10077514 0.250058758
21.12976045 0.250746693
21.15902089 0.251419472
21.1885772 0.25207742
21.21845159 0.252720851
21.2486679 0.253350068
21.27925181 0.253965364
21.31023107 0.254567019
21.34163577 0.255155309
21.37349863 0.255730497
21.40585536 0.256292839
21.43874506 0.256842583
21.47221072 0.257379968
21.50629977 0.257905228
21.54106475 0.258418586
21.57656413 0.258920263
21.61286328 0.25941047
21.6500356 0.259889412
21.68816397 0.26035729
21.72734247 0.260814298
21.76767854 0.261260624
21.80929566 0.261696452
21.85233673 0.262121959
21.89696843 0.26253732
21.94338675 0.262942702
21.99182442 0.263338271
22.04256066 0.263724185
22.0959346 0.2641006
22.15236378 0.264467669
22.2123705 0.264825538
22.2766202 0.265174351
22.34597887 0.265514249
22.42160252 0.265845369
22.5050823 0.266167845
22.5986943 0.266481805
22.70586037 0.266787379
22.83207672 0.267084689
22.98701841 0.267373857
23.19024458 0.267655001
23.49205991 0.267928237
24.12147399 0.268193678
24.12147399 0.268193678
24.12731677 0.268195033
24.13321838 0.268196388
24.13918003 0.268197742
24.14520296 0.268199097
24.15128845 0.268200451
24.15743783 0.268201805
24.16365247 0.268203158
24.16993378 0.268204512
24.17628321 0.268205865
24.18270226 0.268207218
24.18919251 0.268208571
24.19575555 0.268209924
24.20239305 0.268211277
24.20910673 0.268212629
24.21589837 0.268213981
24.22276982 0.268215333
24.22972299 0.268216685
24.23675986 0.268218036
24.24388248 0.268219387
24.251093 0.268220738
24.25839361 0.268222089
24.26578661 0.26822344
24.27327439 0.26822479
24.28085943 0.26822614
24.28854431 0.268227491
24.2963317 0.26822884
24.3042244 0.26823019
24.31222531 0.268231539
24.32033746 0.268232889
24.32856402 0.268234238
24.33690827 0.268235586
24.34537365 0.268236935
24.35396375 0.268238283
24.36268234 0.268239632
24.37153332 0.26824098
24.38052082 0.268242327
24.38964914 0.268243675
24.39892278 0.268245022
24.40834648 0.268246369
24.4179252 0.268247716
24.42766415 0.268249063
24.43756882 0.26825041
24.44764498 0.268251756
24.45789869 0.268253102
24.46833636 0.268254448
24.47896475 0.268255794
24.48979099 0.268257139
24.50082261 0.268258485
24.5120676 0.26825983
24.52353441 0.268261175
24.535232 0.268262519
24.54716989 0.268263864
24.55935819 0.268265208
24.57180769 0.268266552
24.58452985 0.268267896
24.59753693 0.26826924
24.61084204 0.268270583
24.62445919 0.268271926
24.63840343 0.268273269
24.6526909 0.268274612
24.66733899 0.268275955
24.68236644 0.268277297
24.69779348 0.268278639
24.71364201 0.268279981
24.7299358 0.268281323
24.74670067 0.268282665
24.76396477 0.268284006
24.78175884 0.268285347
24.80011656 0.268286688
24.81907491 0.268288029
24.83867466 0.26828937
24.85896085 0.26829071
24.87998344 0.26829205
24.90179804 0.26829339
24.92446679 0.26829473
24.94805944 0.26829607
24.97265466 0.268297409
24.99834157 0.268298748
25.02522174 0.268300087
25.05341164 0.268301426
25.08304564 0.268302764
25.11427997 0.268304103
25.14729771 0.268305441
25.18231529 0.268306779
25.21959113 0.268308116
25.25943721 0.268309454
25.30223494 0.268310791
25.34845732 0.268312128
25.3987009 0.268313465
25.45373293 0.268314802
25.51456379 0.268316138
25.58256226 0.268317475
25.65964805 0.268318811
25.74863283 0.268320147
25.85387404 0.268321482
25.98267013 0.268322818
26.14870886 0.268324153
26.38271624 0.268325488
26.78266024 0.268341088
27.088337 0.269289667
27.088337 0.269289667
27.13657553 0.269887526
27.16287449 0.270323954
27.18130454 0.270684731
27.19561872 0.270999348
27.20738455 0.271282064
27.21741034 0.271541046
27.22616903 0.271781484
27.23396191 0.272006917
27.24099308 0.272219888
27.24740735 0.272422292
27.25331135 0.272615591
27.25878588 0.272800936
27.26389371 0.272979256
27.26868459 0.273151312
27.27319865 0.273317737
27.27746872 0.273479064
27.28152205 0.273635746
27.28538147 0.273788175
27.28906635 0.273936689
27.29259324 0.274081585
27.2959764 0.274223121
27.2992282 0.27436153
27.30235947 0.274497016
27.30537972 0.274629764
27.30829736 0.274759939
27.31111987 0.274887691
27.3138539 0.275013154
27.31650544 0.275136453
27.31907988 0.275257699
27.32158206 0.275376996
27.32401641 0.275494439
27.32638692 0.275610116
27.32869725 0.275724106
27.33095074 0.275836485
27.33315048 0.275947322
27.33529926 0.276056682
27.3373997 0.276164625
27.3394542 0.276271207
27.34146498 0.27637648
27.3434341 0.276480494
27.34536347 0.276583295
27.3472549 0.276684927
27.34911003 0.276785431
27.35093043 0.276884845
27.35271754 0.276983205
27.35447274 0.277080546
27.3561973 0.277176902
27.35789243 0.277272302
27.35955926 0.277366776
27.36119884 0.277460352
27.3628122 0.277553056
27.36440028 0.277644914
27.36596397 0.27773595
27.36750413 0.277826186
27.36902156 0.277915645
27.37051703 0.278004347
27.37199126 0.278092312
27.37344493 0.27817956
27.37487871 0.278266109
27.37629322 0.278351975
27.37768905 0.278437177
27.37906677 0.27852173
27.38042692 0.27860565
27.38177001 0.278688951
27.38309654 0.278771648
27.38440698 0.278853754
27.38570177 0.278935284
27.38698136 0.279016249
27.38824616 0.279096662
27.38949656 0.279176534
27.39073294 0.279255878
27.39195567 0.279334705
27.39316509 0.279413024
27.39436156 0.279490846
27.39554539 0.279568181
27.39671688 0.279645039
27.39787636 0.27972143
27.39902409 0.279797361
27.40016037 0.279872842
27.40128545 0.279947882
27.40239961 0.280022488
27.40350308 0.280096668
27.40459611 0.28017043
27.40567894 0.280243783
27.40675178 0.280316731
27.40781486 0.280389284
27.40886838 0.280461448
27.40991255 0.280533229
27.41094757 0.280604633
27.41197362 0.280675668
27.41299089 0.280746339
27.41399957 0.280816652
27.41499981 0.280886613
27.41599179 0.280956228
27.41697568 0.281025502
27.41795163 0.28109444
27.41891979 0.281163047
27.41988031 0.281231329
27.42083334 0.281299291
27.42177901 0.281366937
27.42177901 0.281366937
27.44806139 0.283329059
27.47003609 0.285087801
27.48913127 0.286699286
27.50615408 0.288197737
27.52160767 0.28960585
27.53582799 0.290939593
27.54905113 0.292210708
27.56144966 0.293428125
27.57315377 0.294598826
27.58426425 0.295728394
27.5948608 0.296821373
27.6050076 0.297881523
27.61475714 0.298911996
27.62415293 0.299915467
27.63323146 0.300894227
27.64202368 0.301850259
27.65055603 0.30278529
27.65885132 0.303700836
27.66692939 0.304598239
27.67480758 0.30547869
27.68250114 0.306343254
27.69002358 0.307192887
27.69738692 0.308028452
27.70460189 0.30885073
27.71167815 0.309660431
27.71862436 0.310458205
27.7254484 0.311244643
27.73215739 0.312020291
27.73875784 0.31278565
27.74525569 0.313541183
27.75165636 0.314287319
27.75796486 0.315024456
27.76418578 0.315752963
27.77032338 0.316473185
27.77638158 0.317185443
27.78236403 0.317890037
27.78827411 0.318587251
27.79411496 0.319277347
27.79988954 0.319960574
27.80560057 0.320637167
27.81125064 0.321307346
27.81684213 0.321971319
27.82237732 0.322629284
27.82785832 0.323281425
27.83328713 0.32392792
27.83866563 0.324568937
27.8439956 0.325204634
27.84927871 0.325835163
27.85451656 0.326460666
27.85971064 0.327081283
27.86486237 0.327697143
27.86997312 0.328308371
27.87504415 0.328915086
27.88007669 0.329517402
27.8850719 0.330115428
27.89003089 0.330709269
27.89495471 0.331299025
27.89984436 0.331884791
27.9047008 0.33246666
27.90952496 0.333044719
27.9143177 0.333619055
27.91907987 0.334189748
27.92381226 0.334756877
27.92851566 0.335320518
27.93319079 0.335880744
27.93783836 0.336437624
27.94245906 0.336991228
27.94705353 0.337541619
27.95162241 0.338088861
27.9561663 0.338633016
27.96068578 0.339174141
27.96518141 0.339712294
27.96965372 0.34024753
27.97410324 0.340779902
27.97853046 0.341309462
27.98293588 0.34183626
27.98731995 0.342360343
27.99168313 0.34288176
27.99602585 0.343400555
28.00034854 0.343916773
28.00465159 0.344430457
28.0089354 0.344941647
28.01320035 0.345450385
28.01744682 0.345956709
28.02167515 0.346460659
28.02588569 0.34696227
28.03007879 0.347461579
28.03425475 0.34795862
28.0384139 0.348453429
28.04255654 0.348946038
28.04668297 0.34943648
28.05079348 0.349924785
28.05488835 0.350410985
28.05896785 0.35089511
28.06303223 0.351377188
28.06708177 0.351857249
28.07111671 0.352335319
28.07513728 0.352811426
28.07914374 0.353285597
28.0831363 0.353757856
28.0831363 0.353757856
28.42965228 0.393424945
28.72738116 0.425032407
29.0002522 0.451908228
29.25733907 0.475469454
29.5032959 0.496504954
29.74090662 0.51551915
29.97199971 0.532863053
30.19785386 0.548795201
30.41940428 0.563513811
30.63735857 0.577175626
30.8522662 0.589907394
31.06456279 0.601813422
31.27460052 0.612981428
31.48266695 0.623485158
31.68900104 0.633388155
31.89380346 0.642745631
32.09724165 0.651604046
32.29946163 0.66000646
32.50058514 0.667988159
32.70072511 0.675586079
32.8999658 0.682822774
33.09840311 0.689735025
33.29608725 0.696330238
33.4930992 0.702642814
33.68946495 0.708668992
33.8853242 0.714494694
34.08056113 0.720012798
34.27545763 0.725424114
34.46985953 0.730595434
34.66376117 0.735508517
34.85710035 0.740101617
35.05084954 0.745130322
35.2431994 0.74915752
35.43628282 0.753862703
35.62859926 0.758048069
35.82020826 0.761749678
36.01150636 0.765276558
36.20311116 0.769121618
36.39263597 0.771347941
36.58703276 0.777593726
36.77356838 0.777497705
36.95633489 0.77435009
37.16904123 0.795811201
37.3549206 0.795322779
37.52556934 0.782277647
37.74251437 0.807545068
37.89335552 0.778061992
38.09896663 0.794051735
38.33161216 0.832748227
38.61039045 0.91047948
38.79777244 0.911671799
38.98509568 0.912832491
39.17236234 0.913962339
39.35957539 0.915062802
39.54673763 0.916135306
39.73385062 0.917180328
39.92091703 0.918199295
40.10793856 0.919192884
40.29491848 0.920163118
40.48185603 0.921108782
40.66875551 0.922032817
40.85561794 0.922935529
41.04244422 0.923817167
41.22923551 0.924678201
41.41599694 0.925522439
41.60271951 0.92634201
41.78941601 0.927147112
41.97608179 0.927933523
42.16272214 0.928705284
42.34933073 0.929456807
42.5359187 0.930197061
42.7224804 0.930921057
42.90901763 0.931630006
43.09552904 0.932322508
43.28201884 0.933001849
43.4684867 0.933667518
43.65492954 0.934316676
43.84136911 0.934967532
44.02776401 0.9355848
44.21414867 0.936197465
44.40050133 0.936786838
44.58689607 0.937415871
44.77324003 0.938005313
44.95948666 0.938515068
45.14587974 0.939153495
45.33204459 0.939599632
45.51838154 0.940196487
45.70467637 0.940760304
45.89092534 0.94128764
46.07722644 0.941862793
46.26337517 0.942309235
46.44943722 0.942683204
46.63574996 0.943276485
46.82184064 0.943679971
47.00792575 0.944080811
47.19415302 0.94460733
47.38020249 0.944981511
47.5662798 0.945381911
47.75215048 0.945604063
47.93878818 0.946497426

==> donnees/activite_270613.dat <==
x y
0 1031
0.016944444 1006
0.033333333 990
0.048888889 990
0.066944444 995
0.0825 965
0.098888889 961
0.117777778 938
0.133888889 933
0.153055556 911
0.167222222 876
0.186388889 867
0.200555556 837
0.219722222 813
0.234722222 810
0.25 826
0.268055556 806
0.283055556 825
0.307777778 795
0.316111111 795
0.341111111 788
0.350833333 788
0.3675 777
0.384166667 782
0.410555556 753
0.423055556 761
0.44 755
0.458055556 763
0.474722222 763
0.495555556 778
0.507222222 781
0.516666667 781
0.541944444 780
0.558611111 784
0.575 807
0.593055556 792
0.609722222 777
0.621111111 777
0.643055556 768
0.655555556 768
0.675 798
0.693333333 776
0.709722222 759
0.726388889 758
0.746388889 759
0.753055556 759
0.768055556 779
0.785277778 750
0.802777778 719
0.818888889 714
0.836111111 686
0.852222222 666
0.869444444 656
0.885555556 626
0.902777778 603
0.919722222 616
0.936388889 605
0.954722222 614
0.971111111 626
0.986388889 622
1.004444444 621
1.021388889 618
1.037777778 619
1.056388889 605
1.071388889 596
1.087777778 623
1.104444444 641
1.1225 639
1.139166667 665
1.16 632
1.1725 631
1.19 659
1.205833333 663
1.222777778 672
1.239166667 678
1.255 679
1.271666667 685
1.288333333 681
1.306388889 671
1.325 666
1.342777778 675
1.359722222 667
1.376111111 667
1.393055556 676
1.419444444 687
1.432777778 678
1.450277778 673
1.466111111 647
1.483055556 648
1.499444444 657
1.519444444 648
1.532777778 624
1.5375 624
1.566111111 615
1.581388889 621
1.599444444 610
1.605 610
1.633333333 582
1.638333333 582
1.666388889 529
1.682777778 512
1.699444444 497
1.721666667 489
1.733055556 474
1.742777778 474
1.770555556 469
1.779444444 473
1.788611111 475
1.812777778 496
1.8375 486
1.853888889 475
1.871944444 475
1.888611111 485
1.905555556 484
1.911388889 484
1.929444444 484
1.939722222 486
1.957777778 482
1.974444444 484
1.991111111 487
2.012777778 490
2.023055556 481
2.046111111 477
2.057777778 478
2.089722222 462
2.096388889 462
2.108888889 454
2.125555556 443
2.146111111 434
2.159166667 439
2.175555556 434
2.192222222 438
2.208888889 432
2.225555556 419
2.2575 408
2.261944444 408
2.275555556 394
2.296111111 390
2.324444444 399
2.336666667 399
2.341111111 384
2.359166667 373
2.375833333 368
2.3925 365
2.424444444 380
2.437777778 380
2.459166667 360
2.471111111 360
2.492777778 335
2.509166667 318
2.524722222 299
2.541111111 306
2.558333333 300
2.574444444 300
2.5925 291
2.605555556 291
2.625833333 271
2.6425 264
2.655555556 264
2.676111111 266
2.6925 260
2.709166667 266
2.722222222 266
2.742777778 274
2.757777778 267
2.774444444 263
2.793333333 258
2.809444444 271
2.826388889 299
2.841111111 302
2.859722222 307
2.876111111 309
2.892777778 311
2.909166667 296
2.911944444 296
2.941111111 288
2.945 288
2.975833333 276
2.996388889 248
3.007777778 223
3.029722222 214
3.042777778 211
3.063888889 213
3.076666667 204
3.092777778 199
3.108055556 205
3.126111111 208
3.142777778 211
3.163888889 218
3.176111111 231
3.196944444 234
3.209444444 235
3.230555556 243
3.242777778 251
3.264166667 258
3.275277778 261
3.297222222 255
3.309722222 249
3.321944444 249
3.343611111 224
3.354722222 224
3.377222222 228
3.388055556 228
3.410555556 215
3.420555556 215
3.445 224
3.455277778 224
3.478333333 210
3.495 215
3.511666667 212
3.526944444 204
3.545 192
3.561666667 189
3.578333333 182
3.590277778 190
3.612222222 176
3.630277778 166
3.643055556 150
3.663611111 144
3.680277778 152
3.697222222 138
3.713611111 130
3.730555556 126
3.746666667 121
3.765277778 123
3.780277778 114
3.796944444 115
3.809722222 109
3.829166667 92
3.845555556 86
3.863611111 91
3.880277778 103
3.896944444 118
3.913611111 127
3.931666667 141
3.941944444 150
3.963888889 156
3.976666667 177
3.996944444 182
4.013888889 189
4.029166667 190
4.043333333 193
4.063888889 193
4.080555556 186
4.098333333 175
4.1125 160
4.130277778 161
4.143333333 162
4.163888889 159
4.175277778 139
4.197222222 128
4.21 126
4.230277778 132
4.247777778 121
4.266111111 111
4.285277778 97
4.296944444 86
4.313888889 80
4.318888889 80
4.345833333 65
4.370277778 59
4.380555556 68
4.396944444 69
4.413888889 63
4.431944444 56
4.445833333 56
4.463888889 52
4.480555556 49
4.496944444 58
4.503888889 58
4.528888889 74
4.543333333 84
4.563611111 85
4.581388889 89
4.599166667 82
4.615 80
4.631666667 81
4.647222222 85
4.665 99
4.681666667 98
4.698333333 105
4.715 108
4.731666667 111
4.750277778 102
4.766388889 88
4.780277778 89
4.801666667 95
4.815277778 96
4.835 87
4.848333333 71
4.868333333 65
4.881944444 58
4.899722222 51
4.915277778 44
4.935 43
4.946944444 41
4.968333333 44
4.981944444 44
5.001666667 50
5.015277778 50
5.030555556 51
5.048611111 48
5.068333333 44
5.081944444 46
5.100277778 46
5.113888889 52
5.131944444 53
5.148611111 46
5.168333333 41
5.181944444 40
5.201666667 34
5.215277778 26
5.231944444 26
5.248611111 25
5.268611111 15
5.280555556 5
5.298611111 6
5.315277778 9
5.337222222 5
5.348611111 8
5.365277778 9
5.381944444 8
5.403888889 8
5.415277778 9
5.438055556 10
5.4475 3
5.470555556 7
5.481944444 11
5.498611111 3
5.515277778 0
5.530555556 12
5.548888889 2
5.570555556 0
5.581944444 5
5.603888889 8
5.613888889 13
5.631944444 12
5.648888889 13
5.665277778 17
5.6875 12
5.698611111 17
5.720555556 18
5.731944444 19
5.7525 13
5.7675 21
5.780555556 21
5.798888889 20
5.815277778 20
5.830555556 13
5.854166667 23
5.865555556 15
5.887222222 10
5.898888889 10
5.915277778 14
5.934166667 15
5.953888889 16
5.965555556 22
5.981944444 19
5.998888889 24
6.015555556 28
6.030833333 29
6.047222222 25
6.070833333 23
6.081944444 21
6.100277778 19
6.113888889 22
6.132222222 13
6.148611111 12
6.165555556 9
6.182222222 6
6.203888889 10
6.215555556 6
6.232222222 4
6.248888889 3
6.269166667 4
6.288611111 24
6.305833333 24
6.324722222 26
6.341388889 18
6.359166667 16
6.3725 17
6.393055556 29
6.413333333 43
6.424722222 41
6.441388889 45
6.458055556 51
6.476111111 51
6.490555556 50
6.508055556 58
6.528611111 58
6.546666667 64
6.563333333 64
6.579722222 59
6.595833333 64
6.613888889 64
6.616944444 64
6.648888889 61
6.6625 60
6.680833333 62
6.696111111 61
6.713888889 51
6.730555556 57
6.749722222 57
6.7625 59
6.769444444 59
6.797222222 60
6.8125 65
6.830555556 71
6.8475 75
6.8625 74
6.880555556 76
6.886111111 76
6.912777778 88
6.929444444 96
6.947222222 91
6.952777778 91
6.969444444 90
6.996111111 82
7.0125 83
7.029444444 74
7.034722222 74
7.063888889 80
7.079722222 84
7.096111111 104
7.113055556 110
7.130833333 119
7.146111111 128
7.164166667 143
7.180833333 154
7.202777778 156
7.214166667 169
7.231111111 178
7.2475 189
7.266944444 198
7.280833333 192
7.296111111 206
7.318888889 208
7.329444444 224
7.346111111 241
7.364166667 255
7.380833333 267
7.3975 278
7.418888889 287
7.434166667 310
7.447222222 320
7.463611111 347
7.481666667 354
7.497222222 338
7.520277778 348
7.530277778 342
7.548888889 360
7.563888889 379
7.585555556 395
7.600277778 414
7.613888889 428
7.630555556 447
7.648611111 493
7.668888889 515
7.681944444 534
7.698611111 560
7.715277778 594
7.731944444 622
7.748611111 655
7.770277778 671
7.780555556 698
7.797222222 720
7.813888889 734
7.836944444 740
7.848611111 760
7.870277778 772
7.880555556 770
7.897222222 792
7.914166667 840
7.933611111 865
7.949166667 857
7.969444444 876
7.9825 903
7.999444444 902
8.020555556 888
8.0325 906
8.048055556 893
8.065833333 897
8.086666667 886
8.101944444 854
8.120555556 803
8.132777778 782
8.149444444 800
8.164444444 758
8.182777778 726
8.197777778 689
8.215833333 683
8.232777778 683
8.253888889 678
8.268888889 692
8.288611111 692
8.299444444 702
8.316111111 709
8.3325 747
8.349444444 757
8.366111111 785
8.381388889 810
8.405277778 858
8.416111111 911
8.435 939
8.449444444 980
8.471944444 999
8.482777778 1041
8.499444444 1056
8.514722222 1039
8.521944444 1039
8.625277778 977
8.656388889 974
8.7075 1025
8.724722222 1089
8.742222222 1104
8.757777778 1133
8.760277778 1133
8.781944444 1186
8.799166667 1221
8.819444444 1264
8.8325 1286
8.858055556 1337
8.865555556 1337
8.891388889 1404
8.899166667 1442
8.916944444 1488
8.933611111 1527
8.950277778 1592
8.966111111 1626
8.983055556 1666
8.999722222 1693
9.011388889 1691
9.033055556 1737
9.049722222 1740
9.067777778 1746
9.083055556 1750
9.101111111 1770
9.117777778 1792
9.133611111 1809
9.151666667 1861
9.165833333 1873
9.183611111 1887
9.200555556 1858
9.216944444 1870
9.233611111 1874
9.251666667 1864
9.267222222 1850
9.285277778 1831
9.308611111 1780
9.318333333 1743
9.333888889 1688
9.351388889 1673
9.3675 1627
9.385555556 1602
9.411944444 1554
9.4175 1554
9.434166667 1483
9.450833333 1438
9.478888889 1350
9.485555556 1350
9.502222222 1355
9.518888889 1335
9.534722222 1326
9.5525 1325
9.569444444 1346
9.586111111 1319
9.602777778 1308
9.618055556 1299
9.634722222 1285
9.653333333 1264
9.668888889 1265
9.698888889 1238
9.701944444 1172
9.733333333 1052
9.735555556 1052
9.751944444 998
9.768888889 932
9.791944444 825
9.810277778 756
9.825555556 719
9.843611111 690
9.865555556 653
9.881944444 616
9.8925 591
9.916388889 576
9.925555556 577
9.9425 590
9.958888889 613
9.975555556 616
9.993055556 603
10 603
10.00888889 616
10.10861111 638
10.11777778 638
10.14722222 653
10.16527778 659
10.17222222 651
10.1875 647
10.20416667 670
10.23194444 673
10.23888889 673
10.27083333 678
10.29388889 698
10.31083333 721
10.32555556 698
10.34194444 755
10.35111111 755
10.38444444 765
10.4025 771
10.41777778 756
10.43444444 760
10.4525 750
10.4625 758
10.48888889 734
10.50416667 735
10.51138889 738
10.53888889 762
10.55527778 768
10.57083333 774
10.5875 775
10.60611111 766
10.60916667 766
10.6275 762
10.6725 788
10.71111111 792
10.72527778 793
10.74055556 828
10.75833333 844
10.79444444 837
10.82305556 843
10.85972222 829
10.87444444 850
10.92666667 822
10.94388889 823
10.96 813
10.97666667 793
11.045 764
11.06055556 749
11.10611111 771
11.12416667 774
11.14083333 780
11.15833333 774
11.17277778 788
11.18972222 782
11.2075 786
11.21722222 786
11.24083333 788
11.25666667 799
11.27555556 816
11.29222222 837
11.32027778 845
11.33861111 868
11.35833333 891
11.37222222 881
11.39027778 913
11.40527778 928
11.42361111 944
11.44083333 943
11.45722222 937
11.47444444 926
11.49166667 925
11.50888889 930
11.525 909
11.54194444 918
11.55972222 939
11.57416667 932
11.59083333 930
11.60861111 935
11.62388889 955
11.64222222 991
11.66 983
11.67416667 978
11.69194444 976
11.70888889 999
11.72555556 995
11.74222222 1010
11.75722222 1021
11.775 1021
11.79277778 1023
11.80833333 1035
11.82638889 1031
11.84194444 1034
11.85972222 1056
11.875 1046
11.89194444 1047
11.90861111 1063
11.925 1048
11.94527778 1013
11.96361111 1037
11.98027778 1028
11.99694444 1041
12.01194444 1055
12.02888889 1051
12.04333333 1044
12.06222222 1057
12.07861111 1067
12.09555556 1073
12.1125 1091
12.12916667 1122
12.14583333 1132
12.16388889 1130
12.18083333 1137
12.19333333 1161
12.2125 1197
12.22555556 1236
12.24611111 1244
12.25861111 1244
12.27944444 1268
12.29333333 1323
12.3125 1330
12.33611111 1335
12.35166667 1330
12.36833333 1339
12.385 1364
12.40138889 1383
12.41805556 1374
12.43472222 1373
12.45027778 1385
12.47944444 1407
12.485 1407
12.505 1389
12.52666667 1415
12.53333333 1415
12.55694444 1411
12.57361111 1427
12.59027778 1426
12.61111111 1417
12.62805556 1387
12.64611111 1404
12.66027778 1380
12.67944444 1398
12.69444444 1406
12.71277778 1407
12.72944444 1391
12.74611111 1391
12.75861111 1363
12.77805556 1374
12.79611111 1389
12.81138889 1408
12.82944444 1393
12.84472222 1394
12.86027778 1393
12.87944444 1385
12.89611111 1381
12.91277778 1395
12.92555556 1391
12.94472222 1374
12.96305556 1372
12.97805556 1360
12.99638889 1362
13.01166667 1349
13.02694444 1348
13.04638889 1358
13.06027778 1339
13.08055556 1327
13.09222222 1313
13.11361111 1308
13.12694444 1312
13.14694444 1318
13.16027778 1323
13.18027778 1332
13.19361111 1321
13.21361111 1305
13.22694444 1307
13.24722222 1310
13.25972222 1294
13.28027778 1299
13.29416667 1297
13.31222222 1293
13.32638889 1289
13.34888889 1291
13.36055556 1316
13.3825 1316
13.39444444 1315
13.41555556 1282
13.4325 1253
13.44777778 1252
13.46083333 1247
13.48222222 1241
13.49444444 1231
13.50972222 1239
13.53222222 1263
13.54444444 1246
13.56472222 1263
13.58138889 1265
13.5975 1278
13.61583333 1315
13.6325 1348
13.64916667 1386
13.66583333 1383
13.67777778 1386
13.69916667 1376
13.71638889 1390
13.73277778 1383
13.74833333 1394
13.765 1395
13.78166667 1400
13.79833333 1406
13.81638889 1424
13.83944444 1422
13.84833333 1411
13.86638889 1399
13.88166667 1402
13.89444444 1408
13.91638889 1417
13.92638889 1436
13.94972222 1435
13.96111111 1404
13.98222222 1402
13.99444444 1372
14.01527778 1375
14.03333333 1346
14.04861111 1333
14.06694444 1308
14.08361111 1297
14.09888889 1296
14.11111111 1301
14.13361111 1298
14.15 1327
14.17472222 1315
14.18222222 1292
14.19888889 1310
14.21111111 1335
14.23361111 1324
14.26 1309
14.26555556 1309
14.28361111 1314
14.30027778 1328
14.31555556 1330
14.34055556 1318
14.35194444 1323
14.37638889 1322
14.385 1322
14.40166667 1293
14.41694444 1304
14.42638889 1297
14.45055556 1276
14.47722222 1257
14.48388889 1257
14.51111111 1221
14.51861111 1221
14.54444444 1206
14.55055556 1206
14.57805556 1183
14.58361111 1183
14.61 1179
14.61722222 1179
14.64444444 1179
14.65055556 1179
14.67444444 1172
14.69444444 1191
14.70055556 1191
14.72777778 1192
14.73527778 1192
14.75194444 1213
14.76861111 1218
14.79444444 1223
14.80194444 1237
14.82777778 1277
14.84 1283
14.86111111 1254
14.86888889 1254
14.88583333 1258
14.90222222 1286
14.91861111 1310
14.93416667 1303
14.96027778 1295
14.96916667 1295
14.98555556 1284
15.00583333 1288
15.01916667 1292
15.045 1300
15.05222222 1300
15.06833333 1303
15.08611111 1288
15.10277778 1290
15.11805556 1301
15.13083333 1299
15.15305556 1319
15.17333333 1316
15.18638889 1317
15.20388889 1328
15.21805556 1326
15.23472222 1336
15.25305556 1325
15.27694444 1321
15.285 1321
15.30138889 1304
15.31833333 1328
15.34222222 1344
15.35277778 1344
15.37083333 1333
15.3875 1336
15.41055556 1327
15.42083333 1327
15.4375 1313
15.45416667 1275
15.48194444 1298
15.48611111 1298
15.51055556 1314
15.51944444 1314
15.53694444 1302
15.55416667 1322
15.57722222 1337
15.5875 1337
15.61055556 1305
15.62083333 1305
15.6375 1308
15.65416667 1327
15.67388889 1335
15.69361111 1328
15.70416667 1328
15.72083333 1361
15.7375 1362
15.75416667 1363
15.76972222 1369
15.7925 1374
15.80416667 1374
15.81944444 1369
15.84194444 1350
15.85416667 1373
15.87166667 1399
15.89388889 1378
15.90416667 1378
15.92583333 1387
15.9375 1387
15.95305556 1368
15.96944444 1384
15.98638889 1384
16.00888889 1367
16.02555556 1356
16.0375 1356
16.05916667 1381
16.08611111 1380
16.0925 1390
16.11944444 1393
16.15305556 1410
16.16944444 1415
16.17555556 1415
16.1875 1412
16.21055556 1437
16.22055556 1437
16.2375 1456
16.26944444 1493
16.27722222 1482
16.30277778 1482
16.315 1497
16.33611111 1503
16.3425 1486
16.36055556 1520
16.38611111 1542
16.40277778 1550
16.42111111 1552
16.42583333 1574
16.45277778 1565
16.46111111 1578
16.48777778 1575
16.50416667 1571
16.52083333 1558
16.5375 1556
16.55277778 1556
16.57083333 1574
16.5875 1605
16.60444444 1626
16.62083333 1649
16.6375 1642
16.65416667 1652
16.66944444 1627
16.68611111 1655
16.69416667 1667
16.72083333 1682
16.72722222 1699
16.75416667 1720
16.75916667 1697
16.78611111 1681
16.80305556 1680
16.82083333 1705
16.83638889 1701
16.85444444 1727
16.87111111 1720
16.87583333 1731
16.90444444 1717
16.91972222 1742
16.93777778 1765
16.95305556 1754
16.97111111 1742
16.98777778 1743
17.00444444 1699
17.02111111 1657
17.0375 1566
17.04388889 1586
17.07138889 1661
17.08777778 1676
17.10416667 1688
17.12111111 1727
17.13833333 1755
17.15444444 1768
17.16972222 1803
17.17722222 1828
17.20444444 1847
17.22111111 1881
17.2275 1870
17.25444444 1894
17.27111111 1910
17.28638889 1933
17.30444444 1944
17.32111111 1973
17.34333333 1995
17.35444444 2022
17.37111111 2064
17.38777778 2062
17.40444444 2076
17.42111111 2060
17.44416667 2115
17.45444444 2115
17.47111111 2119
17.48777778 2120
17.50444444 2113
17.52111111 2128
17.53777778 2154
17.56222222 2178
17.56972222 2178
17.58638889 2179
17.60444444 2184
17.62111111 2191
17.63777778 2238
17.65444444 2277
17.67694444 2310
17.69555556 2398
17.71222222 2408
17.71972222 2408
17.74555556 2455
17.75444444 2455
17.77111111 2445
17.78638889 2457
17.80444444 2488
17.81972222 2498
17.84333333 2487
17.85444444 2502
17.8775 2530
17.88638889 2530
17.91222222 2565
17.92111111 2561
17.94555556 2556
17.95305556 2556
17.97888889 2529
17.98805556 2545
18.01083333 2556
18.02138889 2561
18.04555556 2552
18.05361111 2552
18.07138889 2555
18.08805556 2622
18.10416667 2629
18.12 2672
18.14861111 2796
18.15472222 2807
18.17777778 2828
18.18666667 2853
18.205 2915
18.22888889 2952
18.23666667 2952
18.255 3013
18.27138889 3035
18.29555556 3079
18.30472222 3071
18.32888889 3088
18.34472222 3088
18.35333333 3119
18.37916667 3152
18.38805556 3156
18.4125 3120
18.42138889 3133
18.44555556 3155
18.45333333 3155
18.47 3208
18.48666667 3180
18.51222222 3215
18.52138889 3228
18.53833333 3206
18.555 3207
18.57166667 3214
18.58833333 3218
18.605 3232
18.62888889 3238
18.63805556 3244
18.655 3207
18.67722222 3246
18.69527778 3239
18.705 3251
18.72 3218
18.74555556 3208
18.75472222 3204
18.77166667 3194
18.78694444 3209
18.805 3214
18.82166667 3193
18.84583333 3188
18.85361111 3188
18.87027778 3187
18.88833333 3211
18.90527778 3212
18.92083333 3186
18.93833333 3198
18.97027778 3162
18.99583333 3133
19.02166667 3108
19.02888889 3110
19.04555556 3112
19.07027778 3105
19.08833333 3144
19.105 3116
19.12027778 3120
19.13833333 3132
19.14944444 3131
19.17166667 3134
19.17916667 3102
19.20361111 3111
19.22194444 3119
19.22888889 3089
19.25444444 3088
19.27166667 3087
19.28694444 3071
19.29444444 3090
19.32027778 3133
19.32916667 3114
19.355 3100
19.37166667 3105
19.38833333 3120
19.405 3089
19.42194444 3091
19.43833333 3066
19.45361111 3087
19.46222222 3088
19.48694444 3111
19.50361111 3103
19.52166667 3082
19.52916667 3053
19.54583333 3029
19.57027778 2941
19.58833333 2930
19.60527778 2900
19.62027778 2918
19.63722222 2954
19.655 3002
19.67027778 2990
19.68722222 2967
19.705 2950
19.72194444 2923
19.73861111 2888
19.74555556 2911
19.77166667 2899
19.77916667 2893
19.80527778 2888
19.81638889 2848
19.83888889 2822
19.85361111 2800
19.87166667 2796
19.88833333 2782
19.90527778 2812
19.92027778 2770
19.93861111 2777
19.95361111 2755
19.97194444 2734
19.98861111 2702
20.00527778 2674
20.02194444 2617
20.03861111 2604
20.05527778 2574
20.07055556 2549
20.09444444 2483
20.10527778 2502
20.12027778 2504
20.13861111 2477
20.15527778 2472
20.17694444 2419
20.19583333 2397
20.20527778 2398
20.21333333 2398
20.23888889 2414
20.26138889 2415
20.2725 2416
20.29611111 2354
20.30527778 2356
20.32944444 2322
20.345 2322
20.35361111 2322
20.37138889 2296
20.38916667 2267
20.40638889 2242
20.42972222 2217
20.43861111 2220
20.45388889 2172
20.47194444 2141
20.48916667 2149
20.51055556 2137
20.52194444 2144
20.53888889 2132
20.55527778 2100
20.58055556 2063
20.58861111 2063
20.61388889 1957
20.62083333 1957
20.63861111 1969
20.65527778 1996
20.67694444 1987
20.68861111 1943
20.71444444 1881
20.72194444 1884
20.73861111 1871
20.75527778 1868
20.78138889 1871
20.78722222 1871
20.80527778 1840
20.82194444 1840
20.84388889 1815
20.85527778 1770
20.88083333 1720
20.88861111 1686
20.90527778 1683
20.92194444 1673
20.93861111 1660
20.95388889 1643
20.97194444 1660
20.98861111 1628
21.01277778 1591
21.02055556 1591
21.0475 1536
21.05527778 1544
21.08083333 1515
21.08861111 1505
21.10527778 1485
21.12055556 1490
21.13861111 1445
21.15555556 1453
21.17666667 1441
21.18861111 1401
21.20527778 1401
21.22194444 1382
21.2475 1359
21.255 1343
21.28083333 1340
21.28722222 1340
21.31722222 1237
21.32194444 1229
21.34777778 1205
21.35527778 1199
21.37194444 1184
21.38861111 1179
21.40638889 1156
21.42194444 1159
21.43861111 1157
21.46416667 1138
21.47222222 1132
21.49777778 1125
21.51138889 1126
21.53333333 1121
21.53888889 1119
21.56416667 1119
21.57194444 1123
21.58777778 1119
21.60527778 1113
21.63194444 1118
21.63722222 1118
21.66444444 1133
21.67722222 1133
21.69777778 1114
21.70555556 1105
21.72222222 1095
21.73888889 1070
21.75555556 1076
21.78111111 1060
21.7875 1060
21.81694444 1057
21.83722222 1065
21.84777778 1058
21.85555556 1056
21.88111111 1055
21.90416667 1015
21.92222222 1019
21.94777778 1044
21.97222222 1054
21.98888889 1060
22.00555556 1061
22.23777778 1053
22.23916667 1055
22.26111111 1047
22.27916667 1035
22.29583333 1029
22.31444444 978
22.33361111 949
22.3475 962
22.36666667 963
22.38361111 954
22.40027778 964
22.41472222 980
22.43888889 963
22.45416667 970
22.47222222 999
22.4825 993
22.50416667 989
22.51611111 1000
22.53916667 983
22.55583333 963
22.57222222 968
22.5825 977
22.59916667 958
22.6225 978
22.63416667 978
22.65583333 985
22.66722222 985
22.68916667 982
22.70138889 984
22.7225 1013
22.73388889 1013
22.75861111 984
22.775 1014
22.7875 1014
22.80833333 997
22.82527778 986
22.84027778 990
22.855 990
22.87527778 1009
22.8875 1009
22.90861111 1029
22.92388889 1027
22.94194444 1007
22.95416667 1007
22.97527778 999
22.99944444 997
23.02083333 998
23.03583333 1017
23.05222222 1004
23.06944444 994
23.09138889 971
23.10305556 971
23.12583333 975
23.13777778 975
23.15916667 991
23.17027778 991
23.19222222 997
23.20888889 980
23.22583333 987
23.23805556 987
23.24888889 964
23.26694444 968
23.28944444 956
23.30027778 954
23.31694444 951
23.33222222 934
23.35833333 929
23.36694444 929
23.38361111 904
23.40027778 918
23.41694444 922
23.4325 898
23.46 926
23.46722222 926
23.48361111 924
23.5 914
23.53166667 898
23.53388889 898
23.55027778 913
23.56722222 893
23.5825 902
23.59972222 910
23.61777778 927
23.63472222 947
23.65333333 931
23.66833333 928
23.68666667 911
23.70138889 915
23.72 918
23.735 897
23.75611111 895
23.76722222 887
23.78944444 883
23.80194444 890
23.81861111 892
23.83527778 898
23.85194444 902
23.86861111 921
23.88527778 961
23.90194444 964
23.93388889 990
23.93805556 990
23.95194444 999
23.97277778 1025

==> donnees/activite_290613.dat <==
x y
0 552
0.017777778 553
0.031944444 549
0.050833333 536
0.083611111 569
0.098888889 587
0.117222222 576
0.133611111 568
0.150277778 557
0.168055556 543
0.171111111 543
0.201388889 560
0.218055556 551
0.235 553
0.251388889 546
0.2675 537
0.285555556 538
0.289444444 538
0.318888889 525
0.3475 521
0.356111111 521
0.382222222 530
0.390555556 530
0.415555556 519
0.435833333 522
0.453888889 505
0.470555556 509
0.503888889 521
0.520555556 535
0.524166667 535
0.553888889 509
0.570555556 522
0.589444444 514
0.604722222 501
0.622777778 509
0.639444444 522
0.656111111 528
0.672777778 518
0.689444444 511
0.7075 506
0.722777778 501
0.739444444 505
0.767777778 495
0.776944444 481
0.795 481
0.8075 481
0.828055556 482
0.843333333 482
0.861666667 486
0.878333333 468
0.895 468
0.922777778 464
0.935833333 463
0.956111111 470
0.963611111 470
0.98 472
0.996944444 463
1.013333333 442
1.029444444 436
1.046944444 456
1.063611111 467
1.080555556 473
1.101944444 452
1.123055556 459
1.130555556 461
1.147222222 457
1.163611111 450
1.180555556 451
1.2075 453
1.213888889 462
1.240833333 462
1.247222222 477
1.274166667 471
1.282222222 466
1.299166667 482
1.315555556 498
1.3325 486
1.356111111 489
1.365833333 510
1.390833333 518
1.399166667 531
1.415833333 547
1.434722222 538
1.456388889 527
1.466111111 519
1.4825 525
1.499166667 537
1.515833333 532
1.531111111 530
1.549166667 525
1.565555556 519
1.5825 524
1.601666667 520
1.617222222 510
1.633888889 525
1.657777778 529
1.666666667 539
1.689444444 548
1.700277778 542
1.716666667 517
1.733333333 497
1.75 490
1.771666667 484
1.789444444 487
1.801666667 483
1.824444444 482
1.835 496
1.851666667 499
1.868333333 495
1.890833333 505
1.901944444 513
1.923055556 524
1.938888889 533
1.956111111 561
1.969444444 563
1.991111111 581
2.002777778 603
2.019166667 618
2.036111111 633
2.0525 646
2.069444444 651
2.086111111 672
2.104444444 679
2.120555556 693
2.136666667 690
2.153333333 706
2.174444444 723
2.186666667 734
2.207777778 742
2.22 750
2.241111111 741
2.253333333 731
2.274444444 750
2.286666667 776
2.303333333 786
2.32 804
2.341111111 826
2.359444444 801
2.3775 783
2.393888889 802
2.410555556 804
2.428055556 800
2.45 791
2.4625 787
2.474444444 787
2.496944444 774
2.513611111 773
2.530277778 777
2.541111111 777
2.564722222 773
2.574444444 773
2.596944444 770
2.616388889 770
2.631666667 759
2.641111111 759
2.665 749
2.674444444 749
2.698333333 737
2.707777778 737
2.731666667 737
2.748333333 728
2.765277778 723
2.781666667 717
2.799722222 721
2.807777778 721
2.833055556 720
2.841111111 720
2.866388889 715
2.874444444 715
2.899722222 706
2.916666667 708
2.931666667 708
2.949722222 700
2.966666667 707
2.983055556 712
3 715
3.007777778 715
3.031666667 703
3.05 682
3.066388889 667
3.083055556 653
3.098611111 653
3.117777778 653
3.133055556 646
3.15 595
3.157777778 595
3.183055556 581
3.2 583
3.216666667 590
3.224444444 590
3.25 575
3.256388889 575
3.283055556 560
3.289722222 560
3.316666667 559
3.324444444 559
3.348333333 550
3.358055556 550
3.383333333 528
3.4 529
3.416388889 526
3.423055556 526
3.45 520
3.466666667 529
3.483333333 526
3.5 519
3.516666667 535
3.524444444 535
3.55 559
3.566666667 550
3.583333333 545
3.589722222 545
3.616666667 519
3.633333333 521
3.641111111 521
3.666666667 526
3.674444444 526
3.7 501
3.707777778 501
3.733333333 492
3.756388889 515
3.765277778 493
3.789722222 494
3.8 495
3.808055556 495
3.833333333 494
3.85 492
3.866666667 500
3.883333333 499
3.9 514
3.916666667 499
3.931944444 496
3.956388889 480
3.966666667 485
3.983055556 505
4 514
4.016666667 514
4.0325 501
4.050555556 503
4.067222222 497
4.083888889 498
4.106666667 486
4.1175 489
4.133888889 483
4.150555556 471
4.167222222 477
4.184166667 471
4.208055556 482
4.217222222 479
4.233888889 485
4.250555556 471
4.273333333 462
4.285277778 460
4.308055556 469
4.319722222 459
4.324722222 459
4.342777778 460
4.360833333 452
4.391388889 449
4.394166667 457
4.423055556 452
4.439722222 463
4.447777778 461
4.464444444 457
4.481111111 456
4.498055556 456
4.514444444 456
4.541388889 453
4.549722222 459
4.566666667 453
4.583055556 462
4.606944444 456
4.6175 453
4.634166667 439
4.650833333 428
4.6675 426
4.684166667 426
4.708055556 428
4.7175 432
4.733888889 443
4.750833333 431
4.774722222 428
4.782777778 415
4.808055556 407
4.817222222 395
4.834166667 399
4.850833333 379
4.8675 372
4.891388889 353
4.900833333 351
4.9175 350
4.940277778 349
4.956666667 336
4.965833333 324
4.984166667 322
5.000833333 309
5.0175 313
5.032777778 310
5.058055556 315
5.0675 318
5.09 309
5.106388889 302
5.1175 296
5.134166667 295
5.158055556 282
5.167777778 262
5.184166667 261
5.200833333 264
5.224722222 256
5.234166667 252
5.250833333 247
5.273611111 234
5.29 231
5.300833333 228
5.317777778 228
5.341388889 223
5.349722222 219
5.374722222 222
5.384444444 211
5.400833333 206
5.4175 210
5.441388889 205
5.450833333 203
5.4675 201
5.485555556 188
5.508055556 187
5.518888889 190
5.541388889 185
5.552222222 181
5.569166667 188
5.585555556 184
5.608055556 174
5.618888889 170
5.635555556 168
5.658055556 161
5.668888889 159
5.691388889 158
5.702222222 148
5.719166667 146
5.735555556 147
5.756666667 144
5.774444444 133
5.79 131
5.8025 114
5.819166667 110
5.835833333 110
5.8525 118
5.874722222 111
5.885555556 113
5.908333333 107
5.919166667 108
5.941388889 103
5.9525 98
5.974722222 88
5.985555556 91
6.0025 92
6.019166667 92
6.034166667 91
6.0525 90
6.069166667 84
6.085833333 75
6.108333333 74
6.123333333 70
6.135833333 77
6.1525 71
6.169166667 70
6.185833333 63
6.208055556 53
6.219166667 47
6.236111111 47
6.267777778 42
6.283333333 42
6.285833333 39
6.308888889 35
6.325555556 40
6.335833333 39
6.358888889 38
6.369166667 39
6.385833333 36
6.4025 33
6.423888889 37
6.441388889 29
6.4575 30
6.469166667 23
6.485833333 23
6.517777778 23
6.534722222 26
6.558888889 31
6.585833333 25
6.590833333 25
6.619166667 22
6.624166667 22
6.6525 15
6.669166667 12
6.685833333 10
6.7025 19
6.717777778 15
6.735833333 20
6.742222222 20
6.767777778 18
6.783611111 18
6.8025 16
6.808888889 16
6.835833333 21
6.8525 20
6.858888889 20
6.885833333 16
6.892222222 16
6.919444444 25
6.934444444 22
6.952777778 21
6.9575 21
6.985833333 22
7.0025 20
7.019166667 23
7.025555556 23
7.052777778 22
7.069166667 17
7.084444444 8
7.101111111 14
7.119166667 13
7.135833333 10
7.1525 19
7.169166667 16
7.185833333 14
7.2025 15
7.219166667 0
7.234444444 2
7.251944444 3
7.267777778 8
7.290833333 7
7.302777778 7
7.319166667 9
7.335833333 10
7.3525 9
7.369444444 13
7.385833333 11
7.402777778 8
7.419722222 13
7.434722222 26
7.4575 24
7.467777778 35
7.484722222 28
7.5025 34
7.518055556 33
7.534444444 35
7.551111111 36
7.569444444 30
7.590833333 35
7.607777778 33
7.624166667 40
7.635833333 47
7.652777778 49
7.669166667 58
7.686111111 63
7.709166667 82
7.719444444 83
7.734444444 87
7.752777778 105
7.774444444 108
7.786111111 107
7.808888889 106
7.819444444 101
7.836111111 109
7.852777778 114
7.869444444 120
7.892222222 115
7.902777778 116
7.924444444 106
7.941111111 97
7.952777778 89
7.969444444 88
7.986111111 105
8.009166667 106
8.018055556 106
8.034722222 120
8.052777778 117
8.075833333 114
8.086111111 126
8.107777778 130
8.119166667 128
8.1425 122
8.152777778 124
8.169444444 122
8.1925 129
8.202777778 135
8.219444444 140
8.236111111 147
8.257777778 149
8.275 152
8.290833333 168
8.301388889 162
8.325833333 167
8.3425 173
8.353055556 169
8.369444444 160
8.386111111 164
8.408888889 169
8.419444444 181
8.4425 184
8.452777778 178
8.475833333 185
8.484722222 181
8.502777778 174
8.519444444 162
8.534722222 156
8.552777778 148
8.568055556 146
8.591111111 145
8.606388889 153
8.624444444 154
8.634722222 164
8.652777778 171
8.669444444 194
8.684722222 197
8.702777778 207
8.719444444 205
8.736111111 208
8.752777778 221
8.774444444 233
8.784722222 238
8.809166667 234
8.819444444 239
8.836388889 221
8.852777778 236
8.869722222 231
8.8925 228
8.902777778 230
8.924444444 229
8.941388889 227
8.959166667 221
8.969444444 217
8.992777778 206
9.003333333 202
9.025833333 194
9.035 191
9.053055556 194
9.069722222 200
9.086388889 207
9.108333333 208
9.119722222 217
9.136388889 212
9.159166667 212
9.175833333 215
9.186388889 220
9.203333333 229
9.219722222 238
9.2425 237
9.253055556 245
9.283611111 262
9.286666667 266
9.309166667 290
9.32 294
9.336388889 291
9.353333333 293
9.369722222 288
9.385 294
9.403333333 282
9.418333333 284
9.439722222 305
9.451666667 313
9.469722222 323
9.485 328
9.503333333 348
9.518333333 359
9.535277778 374
9.553333333 384
9.576111111 398
9.601944444 395
9.608611111 395
9.62 403
9.642777778 396
9.653333333 400
9.67 402
9.686388889 406
9.709444444 407
9.735277778 433
9.768888889 478
9.783611111 478
9.785 484
9.803333333 516
9.819722222 531
9.842777778 546
9.853333333 579
9.876111111 592
9.886666667 570
9.919722222 571
9.935277778 550
9.950555556 550
9.969722222 535
9.986666667 552
10.00305556 568
10.02 563
10.03527778 570
10.05333333 574
10.07 570
10.08666667 588
10.10166667 600
10.11666667 600
10.13666667 605
10.14277778 605
10.17 615
10.18666667 623
10.19277778 623
10.22 637
10.22611111 637
10.25333333 645
10.26861111 659
10.28666667 668
10.30333333 681
10.31861111 691
10.32611111 691
10.35333333 713
10.35777778 713
10.38666667 718
10.39277778 718
10.41861111 694
10.42472222 694
10.45222222 676
10.46861111 692
10.48694444 702
10.50333333 682
10.52 694
10.52611111 694
10.55333333 695
10.57 713
10.58666667 717
10.60194444 722
10.62 730
10.62472222 730
10.65194444 758
10.67 746
10.67611111 746
10.70333333 749
10.72 769
10.73694444 783
10.75333333 791
10.76861111 796
10.78555556 826
10.80194444 857
10.80944444 857
10.83694444 864
10.85333333 855
10.85944444 855
10.88666667 881
10.89277778 881
10.92 900
10.92472222 900
10.95361111 913
10.97027778 914
10.98694444 925
10.99277778 925
11.00944444 927
11.03527778 926
11.05222222 903
11.07027778 915
11.08694444 908
11.10222222 942
11.11805556 942
11.13555556 949
11.15944444 955
11.17166667 957
11.19138889 939
11.20361111 918
11.22 921
11.23722222 940
11.25805556 946
11.26888889 954
11.29138889 964
11.30361111 973
11.32027778 998
11.33611111 983
11.35805556 968
11.37027778 987
11.39305556 1013
11.40361111 1054
11.41888889 1061
11.44194444 1068
11.45833333 1094
11.47027778 1112
11.49305556 1121
11.50361111 1128
11.51888889 1139
11.53555556 1161
11.55361111 1148
11.56888889 1145
11.58694444 1160
11.60972222 1160
11.62027778 1119
11.64305556 1153
11.65361111 1198
11.67638889 1217
11.68694444 1237
11.70972222 1240
11.72027778 1246
11.73694444 1252
11.75361111 1276
11.77638889 1259
11.78555556 1264
11.80361111 1279
11.82027778 1294
11.83694444 1317
11.8525 1322
11.87027778 1349
11.88694444 1337
11.90361111 1319
11.92055556 1355
11.94388889 1344
11.95833333 1350
11.97027778 1333
11.98694444 1352
12.00388889 1366
12.02027778 1342
12.03555556 1358
12.05972222 1351
12.06888889 1370
12.08583333 1367
12.10805556 1406
12.12083333 1419
12.1375 1413
12.15972222 1400
12.17083333 1374
12.1875 1394
12.20416667 1385
12.22638889 1380
12.2375 1366
12.25833333 1366
12.27777778 1399
12.28611111 1392
12.30444444 1399
12.32638889 1408
12.3375 1440
12.35277778 1463
12.37111111 1459
12.3875 1450
12.40416667 1468
12.42138889 1462
12.44361111 1458
12.45416667 1461
12.47083333 1469
12.4875 1469
12.51 1478
12.52638889 1469
12.53666667 1474
12.55972222 1473
12.57111111 1469
12.58777778 1481
12.61083333 1448
12.625 1466
12.63777778 1466
12.65972222 1472
12.67111111 1467
12.69305556 1487
12.70444444 1496
12.72111111 1488
12.73805556 1479
12.75833333 1488
12.77611111 1492
12.79166667 1501
12.805 1486
12.82166667 1486
12.83833333 1481
12.85527778 1459
12.8725 1461
12.88916667 1454
12.90972222 1443
12.9225 1463
12.95166667 1446
12.95666667 1453
12.97333333 1441
12.98972222 1463
13.00666667 1462
13.02333333 1456
13.03861111 1439
13.05972222 1411
13.07333333 1438
13.09 1462
13.11 1447
13.12527778 1440
13.14194444 1428
13.15861111 1415
13.17527778 1451
13.19194444 1461
13.20861111 1492
13.22527778 1479
13.24305556 1492
13.25861111 1472
13.28361111 1493
13.29083333 1504
13.30888889 1497
13.32555556 1514
13.34666667 1532
13.36472222 1532
13.38027778 1507
13.39805556 1488
13.41472222 1470
13.43638889 1460
13.45194444 1474
13.46972222 1458
13.47666667 1458
13.50333333 1461
13.51 1461
13.52666667 1467
13.55472222 1428
13.57138889 1408
13.58805556 1418
13.59194444 1418
13.62138889 1400
13.63805556 1447
13.65472222 1464
13.67138889 1468
13.68805556 1479
13.70333333 1485
13.71 1485
13.73777778 1488
13.75333333 1486
13.77027778 1501
13.78472222 1501
13.805 1508
13.82138889 1491
13.83833333 1490
13.85388889 1527
13.87027778 1545
13.87527778 1545
13.905 1572
13.92527778 1582
13.93694444 1612
13.955 1647
13.97166667 1636
13.98833333 1638
14.005 1630
14.02166667 1614
14.04333333 1612
14.055 1594
14.07027778 1595
14.08833333 1602
14.10361111 1612
14.12166667 1602
14.13833333 1618
14.155 1634
14.17166667 1637
14.18861111 1617
14.205 1626
14.22166667 1619
14.23833333 1612
14.255 1607
14.27027778 1637
14.2875 1614
14.31 1616
14.3225 1621
14.33916667 1617
14.35444444 1617
14.37222222 1621
14.38888889 1641
14.40444444 1644
14.42666667 1660
14.4375 1697
14.46 1707
14.47111111 1711
14.49333333 1699
14.50555556 1706
14.52666667 1707
14.54333333 1711
14.55555556 1728
14.57111111 1744
14.58916667 1742
14.60861111 1756
14.62222222 1758
14.63888889 1779
14.65555556 1780
14.6725 1770
14.68916667 1786
14.70555556 1796
14.72666667 1841
14.73888889 1875
14.76 1871
14.7775 1872
14.79333333 1895
14.80555556 1919
14.82694444 1914
14.83916667 1924
14.86 1924
14.87305556 1924
14.89361111 1971
14.90583333 1983
14.92666667 1957
14.945 1968
14.95583333 1973
14.9725 1990
14.98916667 1983
15.00416667 1992
15.0225 2003
15.04361111 2010
15.05583333 2036
15.0725 1995
15.08972222 2004
15.10888889 2001
15.1225 2004
15.13972222 2015
15.15666667 2034
15.17333333 2046
15.19 2046
15.20666667 2054
15.22333333 2092
15.24333333 2099
15.25527778 2115
15.27555556 2132
15.27638889 2132
15.30027778 2160
15.31694444 2137
15.34361111 2153
15.35027778 2159
15.36833333 2191
15.38388889 2224
15.41027778 2237
15.43388889 2305
15.44444444 2305
15.45194444 2314
15.46861111 2332
15.48527778 2360
15.51027778 2367
15.51888889 2395
15.53722222 2423
15.555 2412
15.57194444 2406
15.59361111 2421
15.61083333 2439
15.62694444 2432
15.63833333 2396
15.66027778 2401
15.67166667 2402
15.69361111 2409
15.71027778 2427
15.72194444 2426
15.74361111 2444
15.75527778 2445
15.77916667 2427
15.78888889 2415
15.80555556 2381
15.82361111 2370
15.84361111 2375
15.85694444 2409
15.87361111 2395
15.89027778 2412
15.90694444 2453
15.92361111 2469
15.94638889 2462
15.95694444 2456
15.97361111 2454
15.99388889 2466
16.00694444 2472
16.02361111 2491
16.04388889 2468
16.05555556 2488
16.07361111 2509
16.09083333 2497
16.11666667 2520
16.12416667 2560
16.14083333 2549
16.1575 2577
16.17416667 2586
16.19083333 2597
16.21055556 2601
16.22416667 2610
16.24388889 2626
16.27277778 2597
16.285 2597
16.30611111 2586
16.31055556 2586
16.32416667 2569
16.34083333 2558
16.3575 2546
16.37722222 2533
16.40611111 2559
16.43944444 2603
16.44583333 2603
16.4575 2578
16.47416667 2577
16.49083333 2588
16.51055556 2596
16.53944444 2630
16.54388889 2630
16.57416667 2648
16.59083333 2683
16.60638889 2699
16.61833333 2699
16.64083333 2726
16.64388889 2726
16.67416667 2744
16.69111111 2715
16.7075 2730
16.72416667 2741
16.72722222 2741
16.75777778 2786
16.77305556 2802
16.78972222 2793
16.80777778 2772
16.82472222 2793
16.84138889 2808
16.85805556 2818
16.87722222 2822
16.89388889 2810
16.90666667 2791
16.92722222 2763
16.93972222 2724
16.96083333 2763
16.97472222 2758
16.99416667 2753
17.00805556 2759
17.0275 2747
17.04 2730
17.06083333 2755
17.07472222 2732
17.09138889 2751
17.10666667 2768
17.12722222 2778
17.14138889 2771
17.15805556 2753
17.17472222 2733
17.19388889 2762
17.20777778 2756
17.22722222 2779
17.24138889 2808
17.25805556 2784
17.27916667 2790
17.29138889 2795
17.30805556 2804
17.32333333 2778
17.34 2807
17.35666667 2809
17.37472222 2785
17.39388889 2784
17.40805556 2782
17.42472222 2829
17.44583333 2824
17.46055556 2804
17.47472222 2829
17.49138889 2846
17.50805556 2816
17.52472222 2831
17.54 2821
17.55805556 2802
17.57472222 2799
17.59138889 2810
17.61305556 2787
17.62472222 2762
17.64138889 2770
17.65805556 2795
17.67472222 2824
17.69138889 2827
17.70805556 2834
17.7275 2794
17.74138889 2783
17.76083333 2802
17.77972222 2786
17.79 2792
17.80666667 2797
17.82472222 2781
17.84138889 2751
17.86083333 2750
17.87472222 2775
17.89138889 2797
17.91083333 2774
17.92472222 2745
17.94694444 2765
17.95805556 2783
17.97472222 2767
17.99138889 2760
18.00805556 2743
18.02472222 2716
18.04416667 2708
18.05805556 2717
18.0775 2742
18.09138889 2735
18.11305556 2724
18.12472222 2745
18.14416667 2760
18.15805556 2751
18.1775 2759
18.19138889 2766
18.20805556 2760
18.22472222 2757
18.24416667 2752
18.25805556 2758
18.28472222 2753
18.29 2766
18.30805556 2742
18.32472222 2765
18.34138889 2744
18.35666667 2738
18.3775 2728
18.39138889 2737
18.41083333 2746
18.425 2728
18.44666667 2722
18.45805556 2692
18.47777778 2674
18.49138889 2691
18.51083333 2691
18.52472222 2707
18.54 2725
18.55805556 2767
18.57777778 2757
18.59138889 2797
18.61777778 2800
18.62472222 2824
18.64416667 2800
18.65833333 2802
18.675 2815
18.69138889 2807
18.71083333 2757
18.72472222 2781
18.74138889 2783
18.76083333 2777
18.77944444 2757
18.79416667 2738
18.80666667 2727
18.8275 2743
18.84138889 2748
18.85805556 2757
18.87472222 2759
18.89166667 2763
18.91083333 2738
18.92583333 2728
18.94555556 2729
18.96083333 2712
18.9775 2689
18.99416667 2672
19.01083333 2677
19.0275 2681
19.04277778 2658
19.06083333 2635
19.0775 2626
19.09444444 2623
19.11194444 2625
19.1275 2620
19.14416667 2613
19.16111111 2614
19.1775 2609
19.19416667 2586
19.21083333 2573
19.22777778 2571
19.24416667 2553
19.26111111 2551
19.27944444 2542
19.29416667 2552
19.31083333 2533
19.32777778 2556
19.35388889 2554
19.35972222 2554
19.38861111 2529
19.40527778 2506
19.41111111 2506
19.43861111 2494
19.45666667 2483
19.47333333 2503
19.47805556 2503
19.50527778 2501
19.52333333 2481
19.53916667 2459
19.54444444 2459
19.57388889 2477
19.59083333 2466
19.60583333 2462
19.62416667 2449
19.64083333 2454
19.65722222 2440
19.67416667 2449
19.67805556 2449
19.70722222 2460
19.71111111 2460
19.74055556 2444
19.75722222 2426
19.76111111 2426
19.78916667 2460
19.79444444 2460
19.82416667 2460
19.84055556 2460
19.85583333 2436
19.8725 2404
19.88944444 2376
19.90722222 2361
19.92388889 2336
19.93944444 2363
19.9575 2372
19.97416667 2336
19.99055556 2328
20.00722222 2304
20.02583333 2305
20.04444444 2250
20.05777778 2238
20.07416667 2228
20.09083333 2234
20.10694444 2208
20.12416667 2179
20.14111111 2182
20.15777778 2143
20.17444444 2146
20.19111111 2116
20.20777778 2105
20.22444444 2140
20.24138889 2136
20.2575 2114
20.27277778 2109
20.28972222 2090
20.31138889 2122
20.32444444 2121
20.34333333 2120
20.35638889 2133
20.37805556 2109
20.39055556 2087
20.4075 2097
20.42416667 2075
20.43944444 2095
20.46138889 2057
20.47416667 2045
20.48944444 2030
20.50611111 1975
20.52666667 2002
20.54166667 1994
20.55777778 1966
20.57416667 1934
20.59083333 1917
20.61 1921
20.62416667 1882
20.64333333 1865
20.65805556 1851
20.67416667 1861
20.69083333 1839
20.7075 1833
20.72416667 1808
20.74083333 1804
20.76138889 1755
20.77277778 1714
20.79166667 1690
20.80972222 1664
20.82805556 1639
20.84305556 1641
20.85972222 1635
20.87638889 1646
20.89305556 1649
20.91027778 1648
20.92666667 1635
20.9475 1622
20.96027778 1625
20.97666667 1643
20.99333333 1640
21.01083333 1609
21.02805556 1598
21.04305556 1587
21.06138889 1577
21.07777778 1572
21.09472222 1578
21.11277778 1537
21.12888889 1509
21.14472222 1490
21.16166667 1466
21.17833333 1478
21.19472222 1464
21.21138889 1433
21.22805556 1441
21.24472222 1408
21.26222222 1390
21.27972222 1390
21.29472222 1378
21.31166667 1356
21.32888889 1360
21.34527778 1372
21.36 1378
21.38055556 1338
21.39472222 1327
21.41222222 1330
21.42805556 1365
21.44666667 1357
21.46166667 1330
21.47805556 1315
21.495 1299
21.51194444 1293
21.52694444 1293
21.545 1268
21.56138889 1268
21.57888889 1217
21.59472222 1228
21.61805556 1217
21.62805556 1203
21.645 1199
21.66138889 1204
21.67833333 1228
21.69361111 1229
21.71138889 1194
21.72833333 1184
21.74472222 1171
21.76138889 1171
21.77944444 1161
21.795 1171
21.81166667 1195
21.82833333 1195
21.845 1180
21.86166667 1180
21.87805556 1168
21.895 1175
21.91 1167
21.92833333 1155
21.95222222 1152
21.96166667 1146
21.97833333 1146
21.99472222 1142
22.01138889 1142
22.23638889 1133
22.26333333 1133
22.27 1115
22.29111111 1044
22.30888889 1039
22.31583333 1034
22.33277778 1028
22.34222222 1028
22.39611111 969
22.41222222 973
22.42916667 973
22.44722222 997
22.46361111 990
22.48055556 988
22.49722222 979
22.51388889 988
22.53083333 969
22.54583333 962
22.56388889 943
22.56722222 943
22.58944444 921
22.61083333 904
22.62638889 924
22.64305556 914
22.66111111 912
22.67666667 906
22.69444444 891
22.71027778 891
22.72666667 861
22.74361111 865
22.76166667 861
22.76916667 863
22.795 862
22.8075 856
22.82861111 870
22.84083333 874
22.86166667 872
22.87416667 868
22.89083333 837
22.91527778 866
22.9325 879
22.95083333 869
22.98388889 906
22.995 906
23.01722222 888
23.04111111 860
23.05888889 854
23.07777778 834
23.09527778 831
23.11694444 816
23.13 816
23.15027778 809
23.16333333 800
23.18361111 814
23.19666667 810
23.21722222 816
23.23111111 808
23.24972222 799
23.26277778 802
23.28388889 834
23.30027778 829
23.31694444 816
23.33027778 819
23.33527778 819
23.36222222 795
23.37666667 798
23.39694444 804
23.41166667 820
23.42888889 823
23.44888889 840
23.46555556 844
23.48027778 861
23.49972222 863
23.51472222 860
23.5325 859
23.54888889 859
23.56555556 852
23.58083333 854
23.59944444 838
23.61611111 851
23.6325 860
23.65027778 865
23.66583333 870
23.68027778 880
23.69916667 867
23.71611111 861
23.7325 854
23.74555556 857
23.76555556 839
23.78388889 840
23.80027778 805
23.81722222 807
23.83388889 825
23.84777778 846
23.86694444 858
23.88583333 862
23.90027778 859
23.91666667 856
23.93222222 862
23.95388889 859
23.96361111 870
23.98472222 851

==> donnees/borne1.dat <==
x y
9.4231562 0
9.4231562 0.01
9.4231562 0.02
9.4231562 0.03
9.4231562 0.04
9.4231562 0.05
9.4231562 0.06
9.4231562 0.07
9.4231562 0.08
9.4231562 0.09
9.4231562 0.1
9.4231562 0.11
9.4231562 0.12
9.4231562 0.13
9.4231562 0.14
9.4231562 0.15
9.4231562 0.16
9.4231562 0.17
9.4231562 0.18
9.4231562 0.19
9.4231562 0.2

==> donnees/borne2.dat <==
x y
12.33684256 0
12.33684256 0.01
12.33684256 0.02
12.33684256 0.03
12.33684256 0.04
12.33684256 0.05
12.33684256 0.06
12.33684256 0.07
12.33684256 0.08
12.33684256 0.09
12.33684256 0.1
12.33684256 0.11
12.33684256 0.12
12.33684256 0.13
12.33684256 0.14
12.33684256 0.15
12.33684256 0.16
12.33684256 0.17
12.33684256 0.18
12.33684256 0.19
12.33684256 0.2

==> donnees/borne3.dat <==
x y
19.90003 0
19.90003 0.01
19.90003 0.02
19.90003 0.03
19.90003 0.04
19.90003 0.05
19.90003 0.06
19.90003 0.07
19.90003 0.08
19.90003 0.09
19.90003 0.1
19.90003 0.11
19.90003 0.12
19.90003 0.13
19.90003 0.14
19.90003 0.15
19.90003 0.16
19.90003 0.17
19.90003 0.18
19.90003 0.19
19.90003 0.2
19.90003 0.21
19.90003 0.22
19.90003 0.23
19.90003 0.24
19.90003 0.25
19.90003 0.26
19.90003 0.27
19.90003 0.28
19.90003 0.29
19.90003 0.3
19.90003 0.31
19.90003 0.32
19.90003 0.33
19.90003 0.34
19.90003 0.35

==> donnees/borne4.dat <==
x y
21.1045 0
21.1045 0.01
21.1045 0.02
21.1045 0.03
21.1045 0.04
21.1045 0.05
21.1045 0.06
21.1045 0.07
21.1045 0.08
21.1045 0.09
21.1045 0.1
21.1045 0.11
21.1045 0.12
21.1045 0.13
21.1045 0.14
21.1045 0.15
21.1045 0.16
21.1045 0.17
21.1045 0.18
21.1045 0.19
21.1045 0.2
21.1045 0.21
21.1045 0.22
21.1045 0.23
21.1045 0.24
21.1045 0.25
21.1045 0.26
21.1045 0.27
21.1045 0.28
21.1045 0.29
21.1045 0.3
21.1045 0.31
21.1045 0.32
21.1045 0.33
21.1045 0.34
21.1045 0.35

==> donnees/bornes.dat <==
x1 y1 x2 y2 x3 y3
9.4231562 0 12.33684256 0 19.90003 0
9.4231562 0.01 12.33684256 0.01 19.90003 0.01
9.4231562 0.02 12.33684256 0.02 19.90003 0.02
9.4231562 0.03 12.33684256 0.03 19.90003 0.03
9.4231562 0.04 12.33684256 0.04 19.90003 0.04
9.4231562 0.05 12.33684256 0.05 19.90003 0.05
9.4231562 0.06 12.33684256 0.06 19.90003 0.06
9.4231562 0.07 12.33684256 0.07 19.90003 0.07
9.4231562 0.08 12.33684256 0.08 19.90003 0.08
9.4231562 0.09 12.33684256 0.09 19.90003 0.09
9.4231562 0.1 12.33684256 0.1 19.90003 0.1
9.4231562 0.11 12.33684256 0.11 19.90003 0.11
9.4231562 0.12 12.33684256 0.12 19.90003 0.12
9.4231562 0.13 12.33684256 0.13 19.90003 0.13
9.4231562 0.14 12.33684256 0.14 19.90003 0.14
9.4231562 0.15 12.33684256 0.15 19.90003 0.15
9.4231562 0.16 12.33684256 0.16 19.90003 0.16
9.4231562 0.17 12.33684256 0.17 19.90003 0.17
9.4231562 0.18 12.33684256 0.18 19.90003 0.18
9.4231562 0.19 12.33684256 0.19 19.90003 0.19
9.4231562 0.2 12.33684256 0.2 19.90003 0.2
    19.90003 0.21
    19.90003 0.22
    19.90003 0.23
    19.90003 0.24
    19.90003 0.25
    19.90003 0.26
    19.90003 0.27
    19.90003 0.28
    19.90003 0.29
    19.90003 0.3
    19.90003 0.31
    19.90003 0.32
    19.90003 0.33
    19.90003 0.34
    19.90003 0.35

==> donnees/premierpalier.dat <==
x y
8 0.08
8.1 0.08
8.2 0.08
8.3 0.08
8.4 0.08
8.5 0.08
8.6 0.08
8.7 0.08
8.8 0.08
8.9 0.08
9 0.08
9.1 0.08
9.2 0.08
9.3 0.08
9.4 0.08
9.5 0.08
9.6 0.08
9.7 0.08
9.8 0.08
9.9 0.08
10 0.08
10.1 0.08
10.2 0.08
10.3 0.08
10.4 0.08
10.5 0.08
10.6 0.08
10.7 0.08
10.8 0.08
10.9 0.08
11 0.08
11.1 0.08
11.2 0.08
11.3 0.08
11.4 0.08
11.5 0.08
11.6 0.08
11.7 0.08
11.8 0.08
11.9 0.08
12 0.08
12.1 0.08
12.2 0.08
12.3 0.08
12.4 0.08
12.5 0.08
12.6 0.08
12.7 0.08
12.8 0.08
12.9 0.08
13 0.08
13.1 0.08
13.2 0.08
13.3 0.08
13.4 0.08
13.5 0.08
13.6 0.08
13.7 0.08
13.8 0.08
13.9 0.08
14 0.08
14.1 0.08
14.2 0.08
14.3 0.08
14.4 0.08
14.5 0.08
14.6 0.08
14.7 0.08
14.8 0.08
14.9 0.08
15 0.08
15.1 0.08
15.2 0.08
15.3 0.08
15.4 0.08
15.5 0.08
15.6 0.08
15.7 0.08
15.8 0.08
15.9 0.08
16 0.08
16.1 0.08
16.2 0.08
16.3 0.08
16.4 0.08
16.5 0.08
16.6 0.08
16.7 0.08
16.8 0.08
16.9 0.08
17 0.08
17.1 0.08
17.2 0.08
17.3 0.08
17.4 0.08
17.5 0.08
17.6 0.08
17.7 0.08
17.8 0.08
17.9 0.08
18 0.08
18.1 0.08
18.2 0.08
18.3 0.08
18.4 0.08
18.5 0.08
18.6 0.08
18.7 0.08
18.8 0.08
18.9 0.08
19 0.08
19.1 0.08
19.2 0.08
19.3 0.08
19.4 0.08
19.5 0.08
19.6 0.08
19.7 0.08
19.8 0.08
19.9 0.08
20 0.08
20.1 0.08
20.2 0.08
20.3 0.08
20.4 0.08
20.5 0.08
20.6 0.08
20.7 0.08
20.8 0.08
20.9 0.08
21 0.08
21.1 0.08
21.2 0.08
21.3 0.08
21.4 0.08
21.5 0.08
21.6 0.08
21.7 0.08
21.8 0.08
21.9 0.08
22 0.08
22.1 0.08
22.2 0.08
22.3 0.08
22.4 0.08
22.5 0.08
22.6 0.08
22.7 0.08
22.8 0.08
22.9 0.08
23 0.08
23.1 0.08
23.2 0.08
23.3 0.08
23.4 0.08
23.5 0.08
23.6 0.08
23.7 0.08
23.8 0.08
23.9 0.08
24 0.08
24.1 0.08
24.2 0.08
24.3 0.08
24.4 0.08
24.5 0.08
24.6 0.08
24.7 0.08
24.8 0.08
24.9 0.08
25 0.08

==> donnees/secondpalier.dat <==
x y
18.6 0.268328157
18.7 0.268328157
18.8 0.268328157
18.9 0.268328157
19 0.268328157
19.1 0.268328157
19.2 0.268328157
19.3 0.268328157
19.4 0.268328157
19.5 0.268328157
19.6 0.268328157
19.7 0.268328157
19.8 0.268328157
19.9 0.268328157
20 0.268328157
20.1 0.268328157
20.2 0.268328157
20.3 0.268328157
20.4 0.268328157
20.5 0.268328157
20.6 0.268328157
20.7 0.268328157
20.8 0.268328157
20.9 0.268328157
21 0.268328157
21.1 0.268328157
21.2 0.268328157
21.3 0.268328157
21.4 0.268328157
21.5 0.268328157
21.6 0.268328157
21.7 0.268328157
21.8 0.268328157
21.9 0.268328157
22 0.268328157
22.1 0.268328157
22.2 0.268328157
22.3 0.268328157
22.4 0.268328157
22.5 0.268328157
22.6 0.268328157
22.7 0.268328157
22.8 0.268328157
22.9 0.268328157
23 0.268328157
23.1 0.268328157
23.2 0.268328157
23.3 0.268328157
23.4 0.268328157
23.5 0.268328157
23.6 0.268328157
23.7 0.268328157
23.8 0.268328157
23.9 0.268328157
24 0.268328157
24.1 0.268328157
24.2 0.268328157
24.3 0.268328157
24.4 0.268328157
24.5 0.268328157
24.6 0.268328157
24.7 0.268328157
24.8 0.268328157
24.9 0.268328157
25 0.268328157

==> donnees/stationnarite_290613.dat <==
d t v p prob
1372456807 0 151 170 321
1372456871 0.017777778 150 167 317
1372456922 0.031944444 147 165 312
1372456990 0.050833333 146 166 312
1372457108 0.083611111 151 166 317
1372457163 0.098888889 153 162 315
1372457229 0.117222222 152 163 315
1372457288 0.133611111 148 162 310
1372457348 0.150277778 146 159 305
1372457412 0.168055556 146 164 310
1372457423 0.171111111 146 164 310
1372457532 0.201388889 144 164 308
1372457592 0.218055556 146 164 310
1372457653 0.235 145 165 310
1372457712 0.251388889 145 161 306
1372457770 0.2675 158 169 327
1372457835 0.285555556 156 171 327
1372457849 0.289444444 141 156 297
1372457955 0.318888889 158 171 329
1372458058 0.3475 160 173 333
1372458089 0.356111111 145 158 303
1372458183 0.382222222 157 166 323
1372458213 0.390555556 142 151 293
1372458303 0.415555556 159 171 330
1372458376 0.435833333 147 159 306
1372458441 0.453888889 149 160 309
1372458501 0.470555556 152 167 319
1372458621 0.503888889 154 173 327
1372458681 0.520555556 153 167 320
1372458694 0.524166667 153 167 320
1372458801 0.553888889 150 171 321
1372458861 0.570555556 149 169 318
1372458929 0.589444444 150 169 319
1372458984 0.604722222 151 168 319
1372459049 0.622777778 153 170 323
1372459109 0.639444444 150 168 318
1372459169 0.656111111 150 164 314
1372459229 0.672777778 151 165 316
1372459289 0.689444444 151 169 320
1372459354 0.7075 151 168 319
1372459409 0.722777778 151 170 321
1372459469 0.739444444 153 172 325
1372459571 0.767777778 154 169 323
1372459604 0.776944444 153 172 325
1372459669 0.795 154 172 326
1372459714 0.8075 154 172 326
1372459788 0.828055556 153 171 324
1372459843 0.843333333 153 171 324
1372459909 0.861666667 150 173 323
1372459969 0.878333333 151 171 322
1372460029 0.895 152 174 326
1372460129 0.922777778 151 173 324
1372460176 0.935833333 149 171 320
1372460249 0.956111111 151 172 323
1372460276 0.963611111 150 170 320
1372460335 0.98 148 171 319
1372460396 0.996944444 146 171 317
1372460455 1.013333333 148 173 321
1372460513 1.029444444 145 173 318
1372460576 1.046944444 149 173 322
1372460636 1.063611111 151 173 324
1372460697 1.080555556 148 174 322
1372460774 1.101944444 146 172 318
1372460850 1.123055556 147 177 324
1372460877 1.130555556 146 175 321
1372460937 1.147222222 143 175 318
1372460996 1.163611111 142 173 315
1372461057 1.180555556 143 173 316
1372461154 1.2075 147 173 320
1372461177 1.213888889 151 177 328
1372461274 1.240833333 154 182 336
1372461297 1.247222222 156 181 337
1372461394 1.274166667 158 181 339
1372461423 1.282222222 156 183 339
1372461484 1.299166667 160 183 343
1372461543 1.315555556 164 179 343
1372461604 1.3325 161 181 342
1372461689 1.356111111 165 179 344
1372461724 1.365833333 164 176 340
1372461814 1.390833333 165 175 340
1372461844 1.399166667 161 170 331
1372461904 1.415833333 161 170 331
1372461972 1.434722222 159 168 327
1372462050 1.456388889 158 163 321
1372462085 1.466111111 158 164 322
1372462144 1.4825 159 164 323
1372462204 1.499166667 161 164 325
1372462264 1.515833333 161 169 330
1372462319 1.531111111 161 172 333
1372462384 1.549166667 162 173 335
1372462443 1.565555556 161 178 339
1372462504 1.5825 159 173 332
1372462573 1.601666667 161 172 333
1372462629 1.617222222 159 173 332
1372462689 1.633888889 159 172 331
1372462775 1.657777778 163 170 333
1372462807 1.666666667 163 175 338
1372462889 1.689444444 162 175 337
1372462928 1.700277778 162 174 336
1372462987 1.716666667 161 177 338
1372463047 1.733333333 160 178 338
1372463107 1.75 157 177 334
1372463185 1.771666667 159 179 338
1372463249 1.789444444 161 183 344
1372463293 1.801666667 166 187 353
1372463375 1.824444444 167 186 353
1372463413 1.835 165 183 348
1372463473 1.851666667 164 181 345
1372463533 1.868333333 166 180 346
1372463614 1.890833333 166 179 345
1372463654 1.901944444 167 181 348
1372463730 1.923055556 170 185 355
1372463787 1.938888889 171 181 352
1372463849 1.956111111 175 180 355
1372463897 1.969444444 174 177 351
1372463975 1.991111111 174 178 352
1372464017 2.002777778 176 177 353
1372464076 2.019166667 179 175 354
1372464137 2.036111111 185 173 358
1372464196 2.0525 184 176 360
1372464257 2.069444444 184 178 362
1372464317 2.086111111 188 173 361
1372464383 2.104444444 188 170 358
1372464441 2.120555556 187 170 357
1372464499 2.136666667 188 168 356
1372464559 2.153333333 189 166 355
1372464635 2.174444444 187 164 351
1372464679 2.186666667 181 164 345
1372464755 2.207777778 183 164 347
1372464799 2.22 182 161 343
1372464875 2.241111111 181 159 340
1372464919 2.253333333 181 160 341
1372464995 2.274444444 183 161 344
1372465039 2.286666667 186 161 347
1372465099 2.303333333 191 165 356
1372465159 2.32 191 164 355
1372465235 2.341111111 193 160 353
1372465301 2.359444444 194 161 355
1372465366 2.3775 190 167 357
1372465425 2.393888889 189 167 356
1372465485 2.410555556 192 167 359
1372465548 2.428055556 188 172 360
1372465627 2.45 187 172 359
1372465672 2.4625 186 171 357
1372465715 2.474444444 186 171 357
1372465796 2.496944444 185 174 359
1372465856 2.513611111 183 177 360
1372465916 2.530277778 183 178 361
1372465955 2.541111111 183 178 361
1372466040 2.564722222 180 181 361
1372466075 2.574444444 180 181 361
1372466156 2.596944444 177 184 361
1372466226 2.616388889 177 184 361
1372466281 2.631666667 183 184 367
1372466315 2.641111111 183 184 367
1372466401 2.665 190 187 377
1372466435 2.674444444 190 187 377
1372466521 2.698333333 185 194 379
1372466555 2.707777778 185 194 379
1372466641 2.731666667 184 193 377
1372466701 2.748333333 182 192 374
1372466762 2.765277778 179 191 370
1372466821 2.781666667 182 194 376
1372466886 2.799722222 181 193 374
1372466915 2.807777778 181 193 374
1372467006 2.833055556 182 194 376
1372467035 2.841111111 182 194 376
1372467126 2.866388889 180 187 367
1372467155 2.874444444 180 187 367
1372467246 2.899722222 181 188 369
1372467307 2.916666667 180 189 369
1372467361 2.931666667 181 188 369
1372467426 2.949722222 175 190 365
1372467487 2.966666667 178 188 366
1372467546 2.983055556 176 191 367
1372467607 3 179 188 367
1372467635 3.007777778 179 188 367
1372467721 3.031666667 179 190 369
1372467787 3.05 179 192 371
1372467846 3.066388889 179 191 370
1372467906 3.083055556 178 193 371
1372467962 3.098611111 180 191 371
1372468031 3.117777778 180 191 371
1372468086 3.133055556 180 195 375
1372468147 3.15 180 195 375
1372468175 3.157777778 180 195 375
1372468266 3.183055556 177 195 372
1372468327 3.2 178 194 372
1372468387 3.216666667 177 191 368
1372468415 3.224444444 177 191 368
1372468507 3.25 178 202 380
1372468530 3.256388889 178 202 380
1372468626 3.283055556 178 202 380
1372468650 3.289722222 178 202 380
1372468747 3.316666667 181 205 386
1372468775 3.324444444 181 205 386
1372468861 3.348333333 181 209 390
1372468896 3.358055556 181 209 390
1372468987 3.383333333 180 208 388
1372469047 3.4 180 208 388
1372469106 3.416388889 180 211 391
1372469130 3.423055556 180 211 391
1372469227 3.45 181 211 392
1372469287 3.466666667 183 204 387
1372469347 3.483333333 182 207 389
1372469407 3.5 181 208 389
1372469467 3.516666667 183 212 395
1372469495 3.524444444 183 212 395
1372469587 3.55 183 213 396
1372469647 3.566666667 183 213 396
1372469707 3.583333333 184 213 397
1372469730 3.589722222 184 213 397
1372469827 3.616666667 180 215 395
1372469887 3.633333333 179 216 395
1372469915 3.641111111 179 216 395
1372470007 3.666666667 183 215 398
1372470035 3.674444444 183 215 398
1372470127 3.7 182 214 396
1372470155 3.707777778 182 214 396
1372470247 3.733333333 183 213 396
1372470330 3.756388889 186 215 401
1372470362 3.765277778 184 217 401
1372470450 3.789722222 185 217 402
1372470487 3.8 186 217 403
1372470516 3.808055556 186 217 403
1372470607 3.833333333 189 222 411
1372470667 3.85 190 222 412
1372470727 3.866666667 192 221 413
1372470787 3.883333333 190 222 412
1372470847 3.9 192 220 412
1372470907 3.916666667 192 222 414
1372470962 3.931944444 192 221 413
1372471050 3.956388889 193 221 414
1372471087 3.966666667 195 219 414
1372471146 3.983055556 195 223 418
1372471207 4 190 222 412
1372471267 4.016666667 189 223 412
1372471324 4.0325 188 222 410
1372471389 4.050555556 191 223 414
1372471449 4.067222222 193 223 416
1372471509 4.083888889 190 220 410
1372471591 4.106666667 187 220 407
1372471630 4.1175 190 223 413
1372471689 4.133888889 191 221 412
1372471749 4.150555556 192 222 414
1372471809 4.167222222 191 217 408
1372471870 4.184166667 192 219 411
1372471956 4.208055556 195 219 414
1372471989 4.217222222 196 220 416
1372472049 4.233888889 198 221 419
1372472109 4.250555556 195 221 416
1372472191 4.273333333 194 223 417
1372472234 4.285277778 194 223 417
1372472316 4.308055556 197 222 419
1372472358 4.319722222 195 227 422
1372472376 4.324722222 195 227 422
1372472441 4.342777778 195 229 424
1372472506 4.360833333 194 228 422
1372472616 4.391388889 193 228 421
1372472626 4.394166667 194 225 419
1372472730 4.423055556 194 229 423
1372472790 4.439722222 193 228 421
1372472819 4.447777778 194 232 426
1372472879 4.464444444 192 233 425
1372472939 4.481111111 192 230 422
1372473000 4.498055556 192 233 425
1372473059 4.514444444 194 233 427
1372473156 4.541388889 194 231 425
1372473186 4.549722222 195 230 425
1372473247 4.566666667 195 231 426
1372473306 4.583055556 194 228 422
1372473392 4.606944444 197 228 425
1372473430 4.6175 198 230 428
1372473490 4.634166667 198 231 429
1372473550 4.650833333 199 230 429
1372473610 4.6675 203 229 432
1372473670 4.684166667 202 229 431
1372473756 4.708055556 204 231 435
1372473790 4.7175 205 227 432
1372473849 4.733888889 205 229 434
1372473910 4.750833333 204 230 434
1372473996 4.774722222 205 232 437
1372474025 4.782777778 201 233 434
1372474116 4.808055556 197 233 430
1372474149 4.817222222 196 233 429
1372474210 4.834166667 196 237 433
1372474270 4.850833333 194 238 432
1372474330 4.8675 194 235 429
1372474416 4.891388889 190 237 427
1372474450 4.900833333 190 237 427
1372474510 4.9175 191 235 426
1372474592 4.940277778 191 236 427
1372474651 4.956666667 193 238 431
1372474684 4.965833333 192 240 432
1372474750 4.984166667 192 238 430
1372474810 5.000833333 189 237 426
1372474870 5.0175 189 236 425
1372474925 5.032777778 188 233 421
1372475016 5.058055556 188 234 422
1372475050 5.0675 189 232 421
1372475131 5.09 189 233 422
1372475190 5.106388889 190 234 424
1372475230 5.1175 188 234 422
1372475290 5.134166667 189 235 424
1372475376 5.158055556 189 233 422
1372475411 5.167777778 189 236 425
1372475470 5.184166667 191 238 429
1372475530 5.200833333 192 238 430
1372475616 5.224722222 191 232 423
1372475650 5.234166667 188 234 422
1372475710 5.250833333 191 236 427
1372475792 5.273611111 190 235 425
1372475851 5.29 190 236 426
1372475890 5.300833333 190 235 425
1372475951 5.317777778 191 233 424
1372476036 5.341388889 192 232 424
1372476066 5.349722222 190 234 424
1372476156 5.374722222 189 233 422
1372476191 5.384444444 188 236 424
1372476250 5.400833333 186 238 424
1372476310 5.4175 187 238 425
1372476396 5.441388889 186 239 425
1372476430 5.450833333 189 237 426
1372476490 5.4675 188 238 426
1372476555 5.485555556 185 240 425
1372476636 5.508055556 185 239 424
1372476675 5.518888889 185 238 423
1372476756 5.541388889 183 236 419
1372476795 5.552222222 183 237 420
1372476856 5.569166667 184 235 419
1372476915 5.585555556 183 235 418
1372476996 5.608055556 182 237 419
1372477035 5.618888889 183 235 418
1372477095 5.635555556 182 233 415
1372477176 5.658055556 182 234 416
1372477215 5.668888889 184 234 418
1372477296 5.691388889 184 235 419
1372477335 5.702222222 182 236 418
1372477396 5.719166667 180 235 415
1372477455 5.735555556 180 234 414
1372477531 5.756666667 180 233 413
1372477595 5.774444444 181 236 417
1372477651 5.79 181 233 414
1372477696 5.8025 180 233 413
1372477756 5.819166667 180 233 413
1372477816 5.835833333 180 234 414
1372477876 5.8525 179 229 408
1372477956 5.874722222 179 231 410
1372477995 5.885555556 179 232 411
1372478077 5.908333333 178 231 409
1372478116 5.919166667 179 231 410
1372478196 5.941388889 179 231 410
1372478236 5.9525 179 231 410
1372478316 5.974722222 177 231 408
1372478355 5.985555556 178 231 409
1372478416 6.0025 178 232 410
1372478476 6.019166667 177 233 410
1372478530 6.034166667 179 233 412
1372478596 6.0525 178 233 411
1372478656 6.069166667 177 231 408
1372478716 6.085833333 176 232 408
1372478797 6.108333333 175 232 407
1372478851 6.123333333 176 231 407
1372478896 6.135833333 175 229 404
1372478956 6.1525 174 231 405
1372479016 6.169166667 175 231 406
1372479076 6.185833333 175 232 407
1372479156 6.208055556 174 231 405
1372479196 6.219166667 175 233 408
1372479257 6.236111111 178 234 412
1372479371 6.267777778 176 233 409
1372479427 6.283333333 176 233 409
1372479436 6.285833333 176 233 409
1372479519 6.308888889 176 233 409
1372479579 6.325555556 176 232 408
1372479616 6.335833333 177 233 410
1372479699 6.358888889 176 232 408
1372479736 6.369166667 174 232 406
1372479796 6.385833333 173 233 406
1372479856 6.4025 173 235 408
1372479933 6.423888889 174 234 408
1372479996 6.441388889 175 236 411
1372480054 6.4575 174 235 409
1372480096 6.469166667 174 236 410
1372480156 6.485833333 172 234 406
1372480271 6.517777778 171 234 405
1372480332 6.534722222 170 233 403
1372480419 6.558888889 170 232 402
1372480516 6.585833333 169 233 402
1372480534 6.590833333 169 233 402
1372480636 6.619166667 168 236 404
1372480654 6.624166667 168 236 404
1372480756 6.6525 169 233 402
1372480816 6.669166667 168 233 401
1372480876 6.685833333 168 232 400
1372480936 6.7025 168 231 399
1372480991 6.717777778 168 231 399
1372481056 6.735833333 168 229 397
1372481079 6.742222222 168 229 397
1372481171 6.767777778 169 229 398
1372481228 6.783611111 169 229 398
1372481296 6.8025 169 228 397
1372481319 6.808888889 169 228 397
1372481416 6.835833333 167 226 393
1372481476 6.8525 165 227 392
1372481499 6.858888889 165 227 392
1372481596 6.885833333 162 226 388
1372481619 6.892222222 162 226 388
1372481717 6.919444444 161 226 387
1372481771 6.934444444 161 225 386
1372481837 6.952777778 161 221 382
1372481854 6.9575 161 221 382
1372481956 6.985833333 161 219 380
1372482016 7.0025 163 220 383
1372482076 7.019166667 163 221 384
1372482099 7.025555556 163 221 384
1372482197 7.052777778 162 220 382
1372482256 7.069166667 163 221 384
1372482311 7.084444444 162 222 384
1372482371 7.101111111 163 218 381
1372482436 7.119166667 163 217 380
1372482496 7.135833333 161 216 377
1372482556 7.1525 165 216 381
1372482616 7.169166667 165 215 380
1372482676 7.185833333 165 216 381
1372482736 7.2025 165 215 380
1372482796 7.219166667 166 213 379
1372482851 7.234444444 166 211 377
1372482914 7.251944444 166 211 377
1372482971 7.267777778 166 210 376
1372483054 7.290833333 166 208 374
1372483097 7.302777778 167 208 375
1372483156 7.319166667 167 208 375
1372483216 7.335833333 166 205 371
1372483276 7.3525 166 202 368
1372483337 7.369444444 168 203 371
1372483396 7.385833333 169 203 372
1372483457 7.402777778 168 204 372
1372483518 7.419722222 169 202 371
1372483572 7.434722222 170 201 371
1372483654 7.4575 170 198 368
1372483691 7.467777778 170 197 367
1372483752 7.484722222 169 197 366
1372483816 7.5025 171 195 366
1372483872 7.518055556 169 192 361
1372483931 7.534444444 168 191 359
1372483991 7.551111111 168 189 357
1372484057 7.569444444 168 189 357
1372484134 7.590833333 168 188 356
1372484195 7.607777778 168 188 356
1372484254 7.624166667 169 187 356
1372484296 7.635833333 170 187 357
1372484357 7.652777778 168 188 356
1372484416 7.669166667 168 188 356
1372484477 7.686111111 168 189 357
1372484560 7.709166667 169 188 357
1372484597 7.719444444 169 187 356
1372484651 7.734444444 168 187 355
1372484717 7.752777778 168 183 351
1372484795 7.774444444 168 182 350
1372484837 7.786111111 166 183 349
1372484919 7.808888889 168 185 353
1372484957 7.819444444 168 185 353
1372485017 7.836111111 168 185 353
1372485077 7.852777778 168 184 352
1372485137 7.869444444 170 184 354
1372485219 7.892222222 168 182 350
1372485257 7.902777778 169 181 350
1372485335 7.924444444 169 180 349
1372485395 7.941111111 168 180 348
1372485437 7.952777778 168 181 349
1372485497 7.969444444 168 178 346
1372485557 7.986111111 168 180 348
1372485640 8.009166667 166 177 343
1372485672 8.018055556 166 174 340
1372485732 8.034722222 164 169 333
1372485797 8.052777778 164 167 331
1372485880 8.075833333 163 167 330
1372485917 8.086111111 164 165 329
1372485995 8.107777778 162 165 327
1372486036 8.119166667 160 165 325
1372486120 8.1425 162 164 326
1372486157 8.152777778 162 163 325
1372486217 8.169444444 159 161 320
1372486300 8.1925 160 164 324
1372486337 8.202777778 159 166 325
1372486397 8.219444444 159 163 322
1372486457 8.236111111 158 162 320
1372486535 8.257777778 158 159 317
1372486597 8.275 161 159 320
1372486654 8.290833333 164 159 323
1372486692 8.301388889 163 158 321
1372486780 8.325833333 165 161 326
1372486840 8.3425 166 160 326
1372486878 8.353055556 170 159 329
1372486937 8.369444444 171 160 331
1372486997 8.386111111 170 160 330
1372487079 8.408888889 170 159 329
1372487117 8.419444444 168 157 325
1372487200 8.4425 166 156 322
1372487237 8.452777778 165 154 319
1372487320 8.475833333 165 150 315
1372487352 8.484722222 162 152 314
1372487417 8.502777778 162 153 315
1372487477 8.519444444 161 153 314
1372487532 8.534722222 160 151 311
1372487597 8.552777778 157 153 310
1372487652 8.568055556 156 152 308
1372487735 8.591111111 157 151 308
1372487790 8.606388889 156 150 306
1372487855 8.624444444 156 150 306
1372487892 8.634722222 157 149 306
1372487957 8.652777778 158 148 306
1372488017 8.669444444 158 145 303
1372488072 8.684722222 160 147 307
1372488137 8.702777778 157 141 298
1372488197 8.719444444 157 139 296
1372488257 8.736111111 155 137 292
1372488317 8.752777778 155 137 292
1372488395 8.774444444 155 139 294
1372488432 8.784722222 154 140 294
1372488520 8.809166667 151 139 290
1372488557 8.819444444 149 137 286
1372488618 8.836388889 147 134 281
1372488677 8.852777778 145 135 280
1372488738 8.869722222 144 139 283
1372488820 8.8925 145 138 283
1372488857 8.902777778 144 135 279
1372488935 8.924444444 144 136 280
1372488996 8.941388889 145 134 279
1372489060 8.959166667 143 135 278
1372489097 8.969444444 143 136 279
1372489181 8.992777778 142 137 279
1372489219 9.003333333 142 140 282
1372489300 9.025833333 141 142 283
1372489333 9.035 141 142 283
1372489398 9.053055556 141 142 283
1372489458 9.069722222 143 140 283
1372489518 9.086388889 144 142 286
1372489597 9.108333333 145 143 288
1372489638 9.119722222 146 143 289
1372489698 9.136388889 148 144 292
1372489780 9.159166667 149 144 293
1372489840 9.175833333 150 140 290
1372489878 9.186388889 152 137 289
1372489939 9.203333333 152 134 286
1372489998 9.219722222 151 136 287
1372490080 9.2425 151 136 287
1372490118 9.253055556 151 135 286
1372490228 9.283611111 151 135 286
1372490239 9.286666667 152 136 288
1372490320 9.309166667 151 133 284
1372490359 9.32 152 130 282
1372490418 9.336388889 150 129 279
1372490479 9.353333333 150 129 279
1372490538 9.369722222 150 129 279
1372490593 9.385 152 130 282
1372490659 9.403333333 150 130 280
1372490713 9.418333333 150 132 282
1372490790 9.439722222 149 129 278
1372490833 9.451666667 152 128 280
1372490898 9.469722222 154 128 282
1372490953 9.485 154 128 282
1372491019 9.503333333 154 129 283
1372491073 9.518333333 153 124 277
1372491134 9.535277778 154 120 274
1372491199 9.553333333 158 116 274
1372491281 9.576111111 154 117 271
1372491374 9.601944444 151 119 270
1372491398 9.608611111 151 119 270
1372491439 9.62 150 114 264
1372491521 9.642777778 152 116 268
1372491559 9.653333333 153 110 263
1372491619 9.67 156 114 270
1372491678 9.686388889 156 116 272
1372491761 9.709444444 156 116 272
1372491854 9.735277778 158 112 270
1372491975 9.768888889 155 110 265
1372492028 9.783611111 155 110 265
1372492033 9.785 153 107 260
1372492099 9.803333333 153 109 262
1372492158 9.819722222 153 109 262
1372492241 9.842777778 155 109 264
1372492279 9.853333333 152 105 257
1372492361 9.876111111 152 105 257
1372492399 9.886666667 151 107 258
1372492518 9.919722222 152 104 256
1372492574 9.935277778 149 106 255
1372492629 9.950555556 149 106 255
1372492698 9.969722222 145 113 258
1372492759 9.986666667 146 113 259
1372492818 10.00305556 146 114 260
1372492879 10.02 145 114 259
1372492934 10.03527778 144 112 256
1372492999 10.05333333 146 112 258
1372493059 10.07 143 111 254
1372493119 10.08666667 144 109 253
1372493173 10.10166667 145 108 253
1372493227 10.11666667 145 108 253
1372493299 10.13666667 148 108 256
1372493321 10.14277778 148 108 256
1372493419 10.17 147 109 256
1372493479 10.18666667 145 109 254
1372493501 10.19277778 145 109 254
1372493599 10.22 142 116 258
1372493621 10.22611111 142 116 258
1372493719 10.25333333 145 117 262
1372493774 10.26861111 146 115 261
1372493839 10.28666667 144 116 260
1372493899 10.30333333 150 116 266
1372493954 10.31861111 152 118 270
1372493981 10.32611111 152 118 270
1372494079 10.35333333 146 118 264
1372494095 10.35777778 146 118 264
1372494199 10.38666667 144 111 255
1372494221 10.39277778 144 111 255
1372494314 10.41861111 145 114 259
1372494336 10.42472222 145 114 259
1372494435 10.45222222 144 114 258
1372494494 10.46861111 145 112 257
1372494560 10.48694444 146 115 261
1372494619 10.50333333 145 116 261
1372494679 10.52 146 113 259
1372494701 10.52611111 146 113 259
1372494799 10.55333333 150 115 265
1372494859 10.57 151 111 262
1372494919 10.58666667 148 109 257
1372494974 10.60194444 146 109 255
1372495039 10.62 144 108 252
1372495056 10.62472222 144 108 252
1372495154 10.65194444 146 107 253
1372495219 10.67 143 108 251
1372495241 10.67611111 143 108 251
1372495339 10.70333333 145 113 258
1372495399 10.72 145 113 258
1372495460 10.73694444 145 109 254
1372495519 10.75333333 146 108 254
1372495574 10.76861111 147 111 258
1372495635 10.78555556 150 108 258
1372495694 10.80194444 149 108 257
1372495721 10.80944444 149 108 257
1372495820 10.83694444 152 111 263
1372495879 10.85333333 151 115 266
1372495901 10.85944444 151 115 266
1372495999 10.88666667 148 112 260
1372496021 10.89277778 148 112 260
1372496119 10.92 152 107 259
1372496136 10.92472222 152 107 259
1372496240 10.95361111 148 107 255
1372496300 10.97027778 145 107 252
1372496360 10.98694444 145 105 250
1372496381 10.99277778 145 105 250
1372496441 11.00944444 147 103 250
1372496534 11.03527778 146 97 243
1372496595 11.05222222 147 99 246
1372496660 11.07027778 146 100 246
1372496720 11.08694444 146 103 249
1372496775 11.10222222 146 101 247
1372496832 11.11805556 146 101 247
1372496895 11.13555556 147 98 245
1372496981 11.15944444 150 97 247
1372497025 11.17166667 151 105 256
1372497096 11.19138889 151 103 254
1372497140 11.20361111 151 101 252
1372497199 11.22 148 101 249
1372497261 11.23722222 146 103 249
1372497336 11.25805556 139 100 239
1372497375 11.26888889 138 99 237
1372497456 11.29138889 138 101 239
1372497500 11.30361111 139 99 238
1372497560 11.32027778 141 101 242
1372497617 11.33611111 139 100 239
1372497696 11.35805556 140 99 239
1372497740 11.37027778 140 99 239
1372497822 11.39305556 144 98 242
1372497860 11.40361111 144 98 242
1372497915 11.41888889 147 93 240
1372497998 11.44194444 151 97 248
1372498057 11.45833333 147 96 243
1372498100 11.47027778 143 94 237
1372498182 11.49305556 151 95 246
1372498220 11.50361111 153 95 248
1372498275 11.51888889 156 99 255
1372498335 11.53555556 157 95 252
1372498400 11.55361111 154 99 253
1372498455 11.56888889 155 99 254
1372498520 11.58694444 158 98 256
1372498602 11.60972222 157 94 251
1372498640 11.62027778 153 95 248
1372498722 11.64305556 150 90 240
1372498760 11.65361111 153 88 241
1372498842 11.67638889 152 88 240
1372498880 11.68694444 152 87 239
1372498962 11.70972222 154 85 239
1372499000 11.72027778 156 88 244
1372499060 11.73694444 155 85 240
1372499120 11.75361111 153 84 237
1372499202 11.77638889 152 88 240
1372499235 11.78555556 154 92 246
1372499300 11.80361111 151 93 244
1372499360 11.82027778 151 96 247
1372499420 11.83694444 153 92 245
1372499476 11.8525 158 90 248
1372499540 11.87027778 156 88 244
1372499600 11.88694444 155 85 240
1372499660 11.90361111 152 86 238
1372499721 11.92055556 154 88 242
1372499805 11.94388889 154 89 243
1372499857 11.95833333 157 91 248
1372499900 11.97027778 156 90 246
1372499960 11.98694444 159 89 248
1372500021 12.00388889 155 88 243
1372500080 12.02027778 151 92 243
1372500135 12.03555556 154 89 243
1372500222 12.05972222 154 93 247
1372500255 12.06888889 158 97 255
1372500316 12.08583333 161 100 261
1372500396 12.10805556 160 96 256
1372500442 12.12083333 159 95 254
1372500502 12.1375 159 95 254
1372500582 12.15972222 160 96 256
1372500622 12.17083333 155 93 248
1372500682 12.1875 163 95 258
1372500742 12.20416667 162 98 260
1372500822 12.22638889 158 97 255
1372500862 12.2375 158 99 257
1372500937 12.25833333 164 101 265
1372501007 12.27777778 166 96 262
1372501037 12.28611111 159 89 248
1372501103 12.30444444 153 91 244
1372501182 12.32638889 153 88 241
1372501222 12.3375 154 94 248
1372501277 12.35277778 159 94 253
1372501343 12.37111111 158 93 251
1372501402 12.3875 155 97 252
1372501462 12.40416667 155 98 253
1372501524 12.42138889 149 99 248
1372501604 12.44361111 152 98 250
1372501642 12.45416667 151 91 242
1372501702 12.47083333 150 93 243
1372501762 12.4875 152 91 243
1372501843 12.51 155 89 244
1372501902 12.52638889 152 89 241
1372501939 12.53666667 153 90 243
1372502022 12.55972222 156 92 248
1372502063 12.57111111 155 93 248
1372502123 12.58777778 155 94 249
1372502206 12.61083333 157 96 253
1372502257 12.625 158 91 249
1372502303 12.63777778 158 90 248
1372502382 12.65972222 158 91 249
1372502423 12.67111111 160 92 252
1372502502 12.69305556 159 90 249
1372502543 12.70444444 165 93 258
1372502603 12.72111111 164 97 261
1372502664 12.73805556 168 98 266
1372502737 12.75833333 170 99 269
1372502801 12.77611111 170 101 271
1372502857 12.79166667 171 98 269
1372502905 12.805 171 103 274
1372502965 12.82166667 169 99 268
1372503025 12.83833333 169 99 268
1372503086 12.85527778 166 95 261
1372503148 12.8725 166 95 261
1372503208 12.88916667 165 100 265
1372503282 12.90972222 169 102 271
1372503328 12.9225 170 100 270
1372503433 12.95166667 168 98 266
1372503451 12.95666667 166 93 259
1372503511 12.97333333 160 93 253
1372503570 12.98972222 162 97 259
1372503631 13.00666667 164 97 261
1372503691 13.02333333 162 97 259
1372503746 13.03861111 159 103 262
1372503822 13.05972222 161 104 265
1372503871 13.07333333 163 99 262
1372503931 13.09 168 99 267
1372504003 13.11 164 99 263
1372504058 13.12527778 160 98 258
1372504118 13.14194444 162 101 263
1372504178 13.15861111 166 104 270
1372504238 13.17527778 170 99 269
1372504298 13.19194444 164 101 265
1372504358 13.20861111 164 97 261
1372504418 13.22527778 152 99 251
1372504482 13.24305556 153 101 254
1372504538 13.25861111 152 105 257
1372504628 13.28361111 156 104 260
1372504654 13.29083333 154 102 256
1372504719 13.30888889 152 111 263
1372504779 13.32555556 152 110 262
1372504855 13.34666667 151 110 261
1372504920 13.36472222 152 108 260
1372504976 13.38027778 156 104 260
1372505040 13.39805556 155 102 257
1372505100 13.41472222 155 103 258
1372505178 13.43638889 153 102 255
1372505234 13.45194444 158 96 254
1372505298 13.46972222 157 98 255
1372505323 13.47666667 157 98 255
1372505419 13.50333333 157 99 256
1372505443 13.51 157 99 256
1372505503 13.52666667 156 100 256
1372505604 13.55472222 153 107 260
1372505664 13.57138889 156 107 263
1372505724 13.58805556 157 105 262
1372505738 13.59194444 157 105 262
1372505844 13.62138889 159 106 265
1372505904 13.63805556 166 103 269
1372505964 13.65472222 165 101 266
1372506024 13.67138889 165 96 261
1372506084 13.68805556 162 99 261
1372506139 13.70333333 163 97 260
1372506163 13.71 163 97 260
1372506263 13.73777778 163 96 259
1372506319 13.75333333 166 99 265
1372506380 13.77027778 166 96 262
1372506432 13.78472222 166 96 262
1372506505 13.805 168 90 258
1372506564 13.82138889 170 89 259
1372506625 13.83833333 165 92 257
1372506681 13.85388889 167 91 258
1372506740 13.87027778 171 95 266
1372506758 13.87527778 171 95 266
1372506865 13.905 167 93 260
1372506938 13.92527778 169 95 264
1372506980 13.93694444 172 97 269
1372507045 13.955 170 98 268
1372507105 13.97166667 169 99 268
1372507165 13.98833333 164 99 263
1372507225 14.005 163 101 264
1372507285 14.02166667 167 106 273
1372507363 14.04333333 165 108 273
1372507405 14.055 170 108 278
1372507460 14.07027778 178 109 287
1372507525 14.08833333 183 105 288
1372507580 14.10361111 182 106 288
1372507645 14.12166667 183 105 288
1372507705 14.13833333 181 101 282
1372507765 14.155 179 101 280
1372507825 14.17166667 172 100 272
1372507886 14.18861111 170 103 273
1372507945 14.205 175 100 275
1372508005 14.22166667 174 97 271
1372508065 14.23833333 178 96 274
1372508125 14.255 174 91 265
1372508180 14.27027778 174 89 263
1372508242 14.2875 172 97 269
1372508323 14.31 170 98 268
1372508368 14.3225 168 97 265
1372508428 14.33916667 169 98 267
1372508483 14.35444444 174 99 273
1372508547 14.37222222 176 100 276
1372508607 14.38888889 173 102 275
1372508663 14.40444444 173 99 272
1372508743 14.42666667 174 103 277
1372508782 14.4375 177 98 275
1372508863 14.46 179 98 277
1372508903 14.47111111 184 101 285
1372508983 14.49333333 184 104 288
1372509027 14.50555556 180 105 285
1372509103 14.52666667 184 97 281
1372509163 14.54333333 183 97 280
1372509207 14.55555556 183 101 284
1372509263 14.57111111 183 105 288
1372509328 14.58916667 186 102 288
1372509398 14.60861111 184 100 284
1372509447 14.62222222 179 101 280
1372509507 14.63888889 179 103 282
1372509567 14.65555556 176 100 276
1372509628 14.6725 176 103 279
1372509688 14.68916667 173 102 275
1372509747 14.70555556 173 97 270
1372509823 14.72666667 170 95 265
1372509867 14.73888889 173 94 267
1372509943 14.76 168 99 267
1372510006 14.7775 165 95 260
1372510063 14.79333333 166 100 266
1372510107 14.80555556 167 92 259
1372510184 14.82694444 171 90 261
1372510228 14.83916667 173 93 266
1372510303 14.86 179 93 272
1372510350 14.87305556 176 92 268
1372510424 14.89361111 179 93 272
1372510468 14.90583333 184 98 282
1372510543 14.92666667 183 104 287
1372510609 14.945 181 98 279
1372510648 14.95583333 181 97 278
1372510708 14.9725 180 97 277
1372510768 14.98916667 182 99 281
1372510822 15.00416667 189 99 288
1372510888 15.0225 190 97 287
1372510964 15.04361111 183 99 282
1372511008 15.05583333 185 100 285
1372511068 15.0725 184 100 284
1372511130 15.08972222 186 102 288
1372511199 15.10888889 185 95 280
1372511248 15.1225 184 95 279
1372511310 15.13972222 184 98 282
1372511371 15.15666667 187 101 288
1372511431 15.17333333 185 103 288
1372511491 15.19 184 103 287
1372511551 15.20666667 185 104 289
1372511611 15.22333333 187 103 290
1372511683 15.24333333 185 105 290
1372511726 15.25527778 187 104 291
1372511799 15.27555556 190 108 298
1372511802 15.27638889 190 108 298
1372511888 15.30027778 192 104 296
1372511948 15.31694444 191 102 293
1372512044 15.34361111 195 100 295
1372512068 15.35027778 195 96 291
1372512133 15.36833333 194 102 296
1372512189 15.38388889 198 97 295
1372512284 15.41027778 196 99 295
1372512369 15.43388889 192 95 287
1372512407 15.44444444 192 95 287
1372512434 15.45194444 193 95 288
1372512494 15.46861111 195 98 293
1372512554 15.48527778 194 96 290
1372512644 15.51027778 193 98 291
1372512675 15.51888889 195 94 289
1372512741 15.53722222 199 90 289
1372512805 15.555 196 90 286
1372512866 15.57194444 196 94 290
1372512944 15.59361111 194 93 287
1372513006 15.61083333 195 93 288
1372513064 15.62694444 198 90 288
1372513105 15.63833333 199 87 286
1372513184 15.66027778 201 83 284
1372513225 15.67166667 208 89 297
1372513304 15.69361111 205 93 298
1372513364 15.71027778 194 92 286
1372513406 15.72194444 194 98 292
1372513484 15.74361111 190 97 287
1372513526 15.75527778 186 92 278
1372513612 15.77916667 186 92 278
1372513647 15.78888889 187 92 279
1372513707 15.80555556 186 94 280
1372513772 15.82361111 189 97 286
1372513844 15.84361111 184 93 277
1372513892 15.85694444 189 91 280
1372513952 15.87361111 194 93 287
1372514012 15.89027778 197 95 292
1372514072 15.90694444 204 94 298
1372514132 15.92361111 206 92 298
1372514214 15.94638889 206 89 295
1372514252 15.95694444 202 94 296
1372514312 15.97361111 199 86 285
1372514385 15.99388889 204 84 288
1372514432 16.00694444 199 86 285
1372514492 16.02361111 202 84 286
1372514565 16.04388889 201 90 291
1372514607 16.05555556 203 91 294
1372514672 16.07361111 202 87 289
1372514734 16.09083333 197 90 287
1372514827 16.11666667 199 90 289
1372514854 16.12416667 196 90 286
1372514914 16.14083333 197 94 291
1372514974 16.1575 195 88 283
1372515034 16.17416667 197 92 289
1372515094 16.19083333 194 90 284
1372515165 16.21055556 198 93 291
1372515214 16.22416667 196 93 289
1372515285 16.24388889 197 93 290
1372515389 16.27277778 200 95 295
1372515433 16.285 200 95 295
1372515509 16.30611111 206 93 299
1372515525 16.31055556 206 93 299
1372515574 16.32416667 201 96 297
1372515634 16.34083333 200 98 298
1372515694 16.3575 197 101 298
1372515765 16.37722222 200 103 303
1372515869 16.40611111 202 100 302
1372515989 16.43944444 207 105 312
1372516012 16.44583333 207 105 312
1372516054 16.4575 206 103 309
1372516114 16.47416667 206 103 309
1372516174 16.49083333 205 104 309
1372516245 16.51055556 205 107 312
1372516349 16.53944444 204 106 310
1372516365 16.54388889 204 106 310
1372516474 16.57416667 204 102 306
1372516534 16.59083333 209 103 312
1372516590 16.60638889 210 95 305
1372516633 16.61833333 210 95 305
1372516714 16.64083333 200 101 301
1372516725 16.64388889 200 101 301
1372516834 16.67416667 202 103 305
1372516895 16.69111111 200 103 303
1372516954 16.7075 204 103 307
1372517014 16.72416667 203 100 303
1372517025 16.72722222 203 100 303
1372517135 16.75777778 197 102 299
1372517190 16.77305556 194 99 293
1372517250 16.78972222 194 102 296
1372517315 16.80777778 193 100 293
1372517376 16.82472222 190 105 295
1372517436 16.84138889 185 102 287
1372517496 16.85805556 188 102 290
1372517565 16.87722222 194 101 295
1372517625 16.89388889 197 105 302
1372517671 16.90666667 197 103 300
1372517745 16.92722222 199 110 309
1372517790 16.93972222 194 107 301
1372517866 16.96083333 197 105 302
1372517916 16.97472222 191 105 296
1372517986 16.99416667 189 105 294
1372518036 17.00805556 185 108 293
1372518106 17.0275 184 106 290
1372518151 17.04 190 106 296
1372518226 17.06083333 190 108 298
1372518276 17.07472222 190 109 299
1372518336 17.09138889 193 109 302
1372518391 17.10666667 194 111 305
1372518465 17.12722222 188 103 291
1372518516 17.14138889 189 103 292
1372518576 17.15805556 186 104 290
1372518636 17.17472222 188 107 295
1372518705 17.19388889 190 109 299
1372518755 17.20777778 189 106 295
1372518825 17.22722222 191 107 298
1372518876 17.24138889 192 104 296
1372518936 17.25805556 190 104 294
1372519012 17.27916667 185 102 287
1372519056 17.29138889 184 107 291
1372519116 17.30805556 186 106 292
1372519171 17.32333333 185 107 292
1372519231 17.34 189 105 294
1372519291 17.35666667 188 107 295
1372519356 17.37472222 185 112 297
1372519425 17.39388889 177 108 285
1372519476 17.40805556 179 109 288
1372519536 17.42472222 188 108 296
1372519612 17.44583333 181 99 280
1372519665 17.46055556 184 103 287
1372519716 17.47472222 186 102 288
1372519776 17.49138889 188 103 291
1372519836 17.50805556 181 102 283
1372519896 17.52472222 187 101 288
1372519951 17.54 182 100 282
1372520016 17.55805556 181 105 286
1372520076 17.57472222 184 107 291
1372520136 17.59138889 184 105 289
1372520214 17.61305556 183 111 294
1372520256 17.62472222 178 110 288
1372520316 17.64138889 181 107 288
1372520376 17.65805556 181 108 289
1372520436 17.67472222 182 106 288
1372520496 17.69138889 180 106 286
1372520556 17.70805556 183 104 287
1372520626 17.7275 178 102 280
1372520676 17.74138889 174 102 276
1372520746 17.76083333 173 105 278
1372520814 17.77972222 181 104 285
1372520851 17.79 177 104 281
1372520911 17.80666667 175 97 272
1372520976 17.82472222 171 97 268
1372521036 17.84138889 167 97 264
1372521106 17.86083333 168 102 270
1372521156 17.87472222 171 98 269
1372521216 17.89138889 171 100 271
1372521286 17.91083333 172 102 274
1372521336 17.92472222 172 102 274
1372521416 17.94694444 167 102 269
1372521456 17.95805556 169 100 269
1372521516 17.97472222 166 98 264
1372521576 17.99138889 171 106 277
1372521636 18.00805556 180 108 288
1372521696 18.02472222 175 111 286
1372521766 18.04416667 173 111 284
1372521816 18.05805556 170 108 278
1372521886 18.0775 169 99 268
1372521936 18.09138889 161 96 257
1372522014 18.11305556 165 97 262
1372522056 18.12472222 168 93 261
1372522126 18.14416667 166 87 253
1372522176 18.15805556 169 86 255
1372522246 18.1775 171 89 260
1372522296 18.19138889 168 89 257
1372522356 18.20805556 163 87 250
1372522416 18.22472222 164 93 257
1372522486 18.24416667 165 101 266
1372522536 18.25805556 164 98 262
1372522632 18.28472222 163 100 263
1372522651 18.29 168 101 269
1372522716 18.30805556 164 99 263
1372522776 18.32472222 165 100 265
1372522836 18.34138889 166 100 266
1372522891 18.35666667 167 99 266
1372522966 18.3775 168 97 265
1372523016 18.39138889 172 95 267
1372523086 18.41083333 177 96 273
1372523137 18.425 180 98 278
1372523215 18.44666667 174 99 273
1372523256 18.45805556 175 99 274
1372523327 18.47777778 170 98 268
1372523376 18.49138889 172 101 273
1372523446 18.51083333 181 102 283
1372523496 18.52472222 179 103 282
1372523551 18.54 179 102 281
1372523616 18.55805556 177 103 280
1372523687 18.57777778 173 100 273
1372523736 18.59138889 167 97 264
1372523831 18.61777778 172 100 272
1372523856 18.62472222 168 97 265
1372523926 18.64416667 167 96 263
1372523977 18.65833333 167 95 262
1372524037 18.675 170 94 264
1372524096 18.69138889 161 89 250
1372524166 18.71083333 159 93 252
1372524216 18.72472222 156 88 244
1372524276 18.74138889 158 91 249
1372524346 18.76083333 161 95 256
1372524413 18.77944444 164 97 261
1372524466 18.79416667 165 95 260
1372524511 18.80666667 163 97 260
1372524586 18.8275 162 99 261
1372524636 18.84138889 164 98 262
1372524696 18.85805556 157 101 258
1372524756 18.87472222 155 98 253
1372524817 18.89166667 154 100 254
1372524886 18.91083333 157 98 255
1372524940 18.92583333 160 98 258
1372525011 18.94555556 166 97 263
1372525066 18.96083333 160 96 256
1372525126 18.9775 162 95 257
1372525186 18.99416667 158 93 251
1372525246 19.01083333 161 96 257
1372525306 19.0275 165 95 260
1372525361 19.04277778 164 97 261
1372525426 19.06083333 162 98 260
1372525486 19.0775 165 101 266
1372525547 19.09444444 170 97 267
1372525610 19.11194444 165 101 266
1372525666 19.1275 171 93 264
1372525726 19.14416667 167 92 259
1372525787 19.16111111 172 88 260
1372525846 19.1775 171 95 266
1372525906 19.19416667 168 100 268
1372525966 19.21083333 167 97 264
1372526027 19.22777778 167 102 269
1372526086 19.24416667 165 104 269
1372526147 19.26111111 166 103 269
1372526213 19.27944444 169 97 266
1372526266 19.29416667 164 97 261
1372526326 19.31083333 162 98 260
1372526387 19.32777778 164 99 263
1372526481 19.35388889 161 95 256
1372526502 19.35972222 161 95 256
1372526606 19.38861111 156 103 259
1372526666 19.40527778 153 100 253
1372526687 19.41111111 153 100 253
1372526786 19.43861111 152 95 247
1372526851 19.45666667 152 91 243
1372526911 19.47333333 154 82 236
1372526928 19.47805556 154 82 236
1372527026 19.50527778 153 89 242
1372527091 19.52333333 150 93 243
1372527148 19.53916667 147 92 239
1372527167 19.54444444 147 92 239
1372527273 19.57388889 143 87 230
1372527334 19.59083333 136 92 228
1372527388 19.60583333 143 92 235
1372527454 19.62416667 145 89 234
1372527514 19.64083333 143 95 238
1372527573 19.65722222 139 96 235
1372527634 19.67416667 139 98 237
1372527648 19.67805556 139 98 237
1372527753 19.70722222 137 97 234
1372527767 19.71111111 137 97 234
1372527873 19.74055556 133 99 232
1372527933 19.75722222 127 101 228
1372527947 19.76111111 127 101 228
1372528048 19.78916667 133 98 231
1372528067 19.79444444 133 98 231
1372528174 19.82416667 135 95 230
1372528233 19.84055556 136 93 229
1372528288 19.85583333 137 94 231
1372528348 19.8725 136 100 236
1372528409 19.88944444 138 102 240
1372528473 19.90722222 140 98 238
1372528533 19.92388889 146 96 242
1372528589 19.93944444 154 89 243
1372528654 19.9575 151 85 236
1372528714 19.97416667 150 87 237
1372528773 19.99055556 155 89 244
1372528833 20.00722222 155 85 240
1372528900 20.02583333 155 86 241
1372528967 20.04444444 148 86 234
1372529015 20.05777778 150 88 238
1372529074 20.07416667 153 90 243
1372529134 20.09083333 153 96 249
1372529192 20.10694444 154 96 250
1372529254 20.12416667 152 96 248
1372529315 20.14111111 151 96 247
1372529375 20.15777778 150 96 246
1372529435 20.17444444 149 93 242
1372529495 20.19111111 144 92 236
1372529555 20.20777778 141 94 235
1372529615 20.22444444 137 93 230
1372529676 20.24138889 137 95 232
1372529734 20.2575 139 95 234
1372529789 20.27277778 140 95 235
1372529850 20.28972222 139 99 238
1372529928 20.31138889 142 99 241
1372529975 20.32444444 142 99 241
1372530043 20.34333333 139 98 237
1372530090 20.35638889 137 100 237
1372530168 20.37805556 143 101 244
1372530213 20.39055556 141 101 242
1372530274 20.4075 140 94 234
1372530334 20.42416667 139 97 236
1372530389 20.43944444 140 95 235
1372530468 20.46138889 138 97 235
1372530514 20.47416667 135 99 234
1372530569 20.48944444 139 99 238
1372530629 20.50611111 138 101 239
1372530703 20.52666667 140 102 242
1372530757 20.54166667 140 101 241
1372530815 20.55777778 144 103 247
1372530874 20.57416667 138 108 246
1372530934 20.59083333 140 107 247
1372531003 20.61 137 98 235
1372531054 20.62416667 137 99 236
1372531123 20.64333333 136 97 233
1372531176 20.65805556 134 98 232
1372531234 20.67416667 136 93 229
1372531294 20.69083333 133 98 231
1372531354 20.7075 132 103 235
1372531414 20.72416667 130 107 237
1372531474 20.74083333 135 107 242
1372531548 20.76138889 129 106 235
1372531589 20.77277778 126 109 235
1372531657 20.79166667 123 109 232
1372531722 20.80972222 124 111 235
1372531788 20.82805556 129 110 239
1372531842 20.84305556 129 109 238
1372531902 20.85972222 126 110 236
1372531962 20.87638889 126 107 233
1372532022 20.89305556 123 107 230
1372532084 20.91027778 125 108 233
1372532143 20.92666667 124 105 229
1372532218 20.9475 124 104 228
1372532264 20.96027778 126 109 235
1372532323 20.97666667 132 107 239
1372532383 20.99333333 130 110 240
1372532446 21.01083333 128 107 235
1372532508 21.02805556 128 107 235
1372532562 21.04305556 129 110 239
1372532628 21.06138889 126 107 233
1372532687 21.07777778 123 101 224
1372532748 21.09472222 125 105 230
1372532813 21.11277778 127 113 240
1372532871 21.12888889 125 115 240
1372532928 21.14472222 125 110 235
1372532989 21.16166667 127 115 242
1372533049 21.17833333 127 111 238
1372533108 21.19472222 131 107 238
1372533168 21.21138889 128 111 239
1372533228 21.22805556 127 111 238
1372533288 21.24472222 128 111 239
1372533351 21.26222222 129 116 245
1372533414 21.27972222 129 116 245
1372533468 21.29472222 128 111 239
1372533529 21.31166667 127 111 238
1372533591 21.32888889 129 108 237
1372533650 21.34527778 130 107 237
1372533703 21.36 131 107 238
1372533777 21.38055556 137 105 242
1372533828 21.39472222 140 104 244
1372533891 21.41222222 140 104 244
1372533948 21.42805556 141 104 245
1372534015 21.44666667 140 105 245
1372534069 21.46166667 139 106 245
1372534128 21.47805556 138 103 241
1372534189 21.495 136 104 240
1372534250 21.51194444 135 104 239
1372534304 21.52694444 135 104 239
1372534369 21.545 134 108 242
1372534428 21.56138889 134 108 242
1372534491 21.57888889 133 108 241
1372534548 21.59472222 133 108 241
1372534632 21.61805556 132 107 239
1372534668 21.62805556 129 112 241
1372534729 21.645 127 112 239
1372534788 21.66138889 127 110 237
1372534849 21.67833333 129 110 239
1372534904 21.69361111 129 110 239
1372534968 21.71138889 128 116 244
1372535029 21.72833333 128 114 242
1372535088 21.74472222 126 115 241
1372535148 21.76138889 126 115 241
1372535213 21.77944444 127 114 241
1372535269 21.795 128 120 248
1372535329 21.81166667 131 119 250
1372535389 21.82833333 131 119 250
1372535449 21.845 132 118 250
1372535509 21.86166667 132 118 250
1372535568 21.87805556 133 120 253
1372535629 21.895 133 116 249
1372535683 21.91 134 117 251
1372535749 21.92833333 140 120 260
1372535835 21.95222222 138 120 258
1372535869 21.96166667 136 119 255
1372535929 21.97833333 136 119 255
1372535988 21.99472222 138 118 256
1372536048 22.01138889 138 118 256
1372536858 22.23638889 137 118 255
1372536955 22.26333333 152 133 285
1372536979 22.27 132 104 236
1372537055 22.29111111 126 118 244
1372537119 22.30888889 128 114 242
1372537144 22.31583333 144 132 276
1372537205 22.33277778 141 133 274
1372537239 22.34222222 126 118 244
1372537433 22.39611111 137 133 270
1372537491 22.41222222 124 115 239
1372537552 22.42916667 124 115 239
1372537617 22.44722222 124 115 239
1372537676 22.46361111 124 120 244
1372537737 22.48055556 126 118 244
1372537797 22.49722222 127 118 245
1372537857 22.51388889 131 116 247
1372537918 22.53083333 128 115 243
1372537972 22.54583333 129 118 247
1372538037 22.56388889 127 118 245
1372538049 22.56722222 127 118 245
1372538129 22.58944444 124 117 241
1372538206 22.61083333 124 119 243
1372538262 22.62638889 127 118 245
1372538322 22.64305556 140 131 271
1372538387 22.66111111 127 117 244
1372538443 22.67666667 143 136 279
1372538507 22.69444444 143 133 276
1372538564 22.71027778 142 133 275
1372538623 22.72666667 143 135 278
1372538684 22.74361111 144 135 279
1372538749 22.76166667 131 121 252
1372538776 22.76916667 133 119 252
1372538869 22.795 145 136 281
1372538914 22.8075 129 125 254
1372538990 22.82861111 145 140 285
1372539034 22.84083333 131 119 250
1372539109 22.86166667 144 129 273
1372539154 22.87416667 130 118 248
1372539214 22.89083333 128 119 247
1372539302 22.91527778 135 114 249
1372539364 22.9325 137 112 249
1372539430 22.95083333 137 113 250
1372539549 22.98388889 134 108 242
1372539589 22.995 134 108 242
1372539669 23.01722222 130 111 241
1372539755 23.04111111 129 110 239
1372539819 23.05888889 130 111 241
1372539887 23.07777778 128 114 242
1372539950 23.09527778 127 115 242
1372540028 23.11694444 130 113 243
1372540075 23.13 128 111 239
1372540148 23.15027778 125 112 237
1372540195 23.16333333 126 115 241
1372540268 23.18361111 124 117 241
1372540315 23.19666667 123 119 242
1372540389 23.21722222 123 116 239
1372540439 23.23111111 120 113 233
1372540506 23.24972222 123 113 236
1372540553 23.26277778 121 115 236
1372540629 23.28388889 139 128 267
1372540688 23.30027778 137 132 269
1372540748 23.31694444 140 133 273
1372540796 23.33027778 124 118 242
1372540814 23.33527778 139 133 272
1372540911 23.36222222 123 122 245
1372540963 23.37666667 138 137 275
1372541036 23.39694444 122 123 245
1372541089 23.41166667 140 137 277
1372541151 23.42888889 129 121 250
1372541223 23.44888889 129 122 251
1372541283 23.46555556 127 121 248
1372541336 23.48027778 129 117 246
1372541406 23.49972222 131 117 248
1372541460 23.51472222 129 115 244
1372541524 23.5325 128 118 246
1372541583 23.54888889 124 116 240
1372541643 23.56555556 124 117 241
1372541698 23.58083333 129 118 247
1372541765 23.59944444 129 121 250
1372541825 23.61611111 130 118 248
1372541884 23.6325 128 116 244
1372541948 23.65027778 131 115 246
1372542004 23.66583333 134 113 247
1372542056 23.68027778 136 109 245
1372542124 23.69916667 138 116 254
1372542185 23.71611111 141 119 260
1372542244 23.7325 142 120 262
1372542291 23.74555556 144 120 264
1372542363 23.76555556 159 139 298
1372542429 23.78388889 154 135 289
1372542488 23.80027778 155 133 288
1372542549 23.81722222 156 132 288
1372542609 23.83388889 153 129 282
1372542659 23.84777778 137 112 249
1372542728 23.86694444 154 125 279
1372542796 23.88583333 154 125 279
1372542848 23.90027778 159 129 288
1372542907 23.91666667 160 130 290
1372542963 23.93222222 145 113 258
1372543041 23.95388889 146 117 263
1372543076 23.96361111 146 116 262
1372543152 23.98472222 149 121 270
